Improving Star Cluster Age Estimates in PHANGS-HST Galaxies and the Impact on Cluster Demographics in NGC 628

A long-standing problem when deriving the physical properties of stellar populations is the degeneracy between age, reddening, and metallicity. When a single metallicity is used for all star clusters in a galaxy, this degeneracy can result in $`$catastrophic$'$ errors for old globular clusters. Typically, approximately 10 - 20 % of all clusters detected in spiral galaxies can have ages that are incorrect by a factor of ten or more. In this paper we present a pilot study for four galaxies (NGC 628, NGC 1433, NGC 1365, and NGC 3351) from the PHANGS-HST survey. We describe methods to correct the age-dating for old globular clusters, by first identifying candidates using their colors, and then reassigning ages and reddening based on a lower metallicity solution. We find that young $`$interlopers$'$ can be identified from their Halpha flux. CO (2-1) intensity or the presence of dust can also be used, but our tests show that they do not work as well. Improvements in the success fraction are possible at the $\sim$ 15 % level (reducing the fraction of catastrophic age-estimates from between 13 - 21 % to 3 - 8 %). A large fraction of the incorrectly age-dated globular clusters are systematically given ages around 100 Myr, polluting the younger populations as well. Incorrectly age-dated globular clusters significantly impact the observed cluster age distribution in NGC 628, which affects the physical interpretation of cluster disruption in this galaxy. For NGC 1365, we also demonstrate how to fix a second major age-dating problem, where very dusty young clusters with E(B-V) $>$ 1.5 mag are assigned old, globular-cluster like ages. Finally, we note the discovery of a dense population of $\sim$ 300 Myr clusters around the central region of NGC 1365. and discuss how this results naturally from the dynamics in a barred galaxy.

==> hybrid_sed_age_solution_n1433_may_16_2022.txt <==
# ----------------------
# Hybrid SED Age Solution for NGC 1433 from Whitmore et al. 2023 paper
#
# May 16, 2022, solution
# ------------------------
# 
# This README provides details pertaining to the compact cluster catalogs 
# published in PHANGS-HST Catalog Release 1, with new Spectral Energy 
# Distribution (SED) age/mass/reddening solutions as described in Whitmore 
# et al. 2023 for class 1 and 2 clusters. For further details on the 
# PHANGS-HST program and its other data products refer to papers by 
#
# Lee et al. (2022) 
# = https://ui.adsabs.harvard.edu/abs/2022ApJS..258...10L/abstract 
#
# and 
#
# Turner et al. (2022) 
# = https://ui.adsabs.harvard.edu/abs/2021MNRAS.502.1366T/abstract
#
# Column Descriptions
#
# c1 = ID_PHANGS_CLUSTERS_V0_9_1    = ID number from compact cluster catalog 
# c2 = PHANGS_X    = X coordinate      
# c3 = PHANGS_Y    = Y coordinate
# c4 = PHANGS_RA   = right ascension (J2000)
# c5 = PHANGS_DEC  = declination (J2000)
# c6 = PHANGS_CI    = Concentration Index (vegamag in 1 pix radius minus vegamag in 3 pix radius)            
# c7 = log_PHANGS_AGE_MINCHISQ   = log Age estimate (ORIGINAL version 1 value, Turner et al. 2021) 
# c8 = log_PHANGS_MASS_MINCHISQ  = log Mass estimate (ORIGINAL) 
# c9 = PHANGS_EBV_MINCHISQ       = E(B-V) estimate (ORIGINAL) 
# c10 = PHANGS_REDUCED_MINCHISQ  = reduced chi-sqr value
# c11 = PHANGS_CLUSTER_CLASS     = Human Cluster Classification (1 = symmetric, 2 = asymmetric - see Whitmore et al. 2021) 
# c12 = u-b                    = F336W - F438W (vegamag) color - NOTE: Objects out of field of view, or with negative flux = INFINITY
# c13 = b-v                    = F438W - F555W (vegamag) color
# c14 = v-i                    = F555W - F814W (vegamag) color
# c15 = PHANGS_F555W_VEGA_TOT  = F555W (vegamag) total magnitude
# c16 = HA6562_FLUX     = Halpha estimate (see Whitmore 2023 for details) - NOTE: Objects out of the Field of View = 0
# c17 = CO_intensity    = molecular CO (2-1) flux (see Whitmore 2023 for details) - NOTE: Objects out of the Field of View = 1.0E20     
# c18 = hybrid_log_age_ogc   = log Age estimate (Old Globular Cluster = OGC box solution) 
# c19 = hybrid_log_mass_ogc  = log Mass estimate (Old Globular Cluster = OGC box solution)
# c20 = hybrid_ebv_ogc       = E(B-V) estimate (Old Globular Cluster = OGC box solution) 
# c21 = hybrid_log_age_vi    = log Age estimate (VI limit solution)
# c22 = hybrid_log_mass_vi   = log Mass estimate (VI limit solution)
# c23 = hybrid_ebv_vi        = E(B-V) estimate (VI limit solution) 
#
# ID_PHANGS_CLUSTERS_V0_9_1   PHANGS_X             PHANGS_Y           PHANGS_RA            PHANGS_DEC           PHANGS_CI            log_PHANGS_AGE_MINCHISQ   log_PHANGS_MASS_MINCHISQ   PHANGS_EBV_MINCHISQ   PHANGS_REDUCED_MINCHISQ   PHANGS_CLUSTER_CLASS   u-b                     b-v                      v-i                     PHANGS_F555W_VEGA_TOT   HA6562_FLUX   CO_intensity            hybrid_log_age_ogc   hybrid_log_mass_ogc   hybrid_ebv_ogc   hybrid_log_age_vi   hybrid_log_mass_vi  hybrid_ebv_vi  
  17                        5428.45    2875.04    55.50592998328775  -47.24490014090333  1.6018185824215456 6.0      4.249999992370605  0.41   0.4823425673480396      2.0                  -1.2811367129810307   0.1003527034355507     0.3733413309285183     23.01060043386659     36772.858177787406 0.0                   6.0                                 4.249963001060168                    0.41000000000000003             6.0                                     4.249963001060168                        0.41000000000000003                
  25                        5487.65    2995.75    55.50497045069935  -47.24357159844454  1.3695572960072462 8.041    3.920000068664551  0.0    1.9019164184050488      2.0                  -0.0519623292764706   0.060950204933206464   0.4365717212142428     24.08483783607705     978.3571267621245  0.9973360465011711    8.041392685158225                   3.919656209025288                    0.0                             8.041392685158225                       3.919656209025288                        0.0                                
  35                        5564.51    3033.02    55.50372452373962  -47.24316132891741  1.5753010990557097 6.954    3.289999954223633  0.0    3.788001931030903       2.0                  -1.6324668840367202   0.26660939950096463    0.5609555540699525     23.692144274932037    45642.16680298255  1.2059880072336755    6.954242509439325                   3.2898381201172766                   0.0                             6.954242509439325                       3.2898381201172766                       0.0                                
  64                        5850.89    3111.33    55.49908220204653  -47.242299020301495 1.5572694368722877 7.568    4.01500009727478   0.14   0.1639751065191363      1.0                  -0.745152058058931    0.23195414605680398    0.7312619370033069     23.631961353926208    559.8356599661021  0.0                   7.568201724066995                   4.014932462230397                    0.14                            7.568201724066995                       4.014932462230397                        0.14                               
  87                        5962.58    3170.75    55.49727180200876  -47.24164483863176  1.4419409609008509 7.82     4.368000022888183  0.0    0.8373461084735291      1.0                  -0.6072353625314797   0.04171892114466402    0.45813152363734844    22.66055183392544     569.3625772725944  0.0                   7.819543935541868                   4.367200150662279                    0.0                             7.819543935541868                       4.367200150662279                        0.0                                
  135                       5050.8     3314.43    55.51205239710506  -47.240064617844205 1.4572966344229763 8.167    5.401000015258789  0.41   0.0229906438905806      1.0                  0.036497626468470656  0.47122339984360195    1.0721847245126739     21.88651662954221     1013.5100161913823 0.0                   9.262213705476416                   5.558747794114259                    0.10000000149011612             9.262213705476416                       5.558747794114259                        0.10000000149011612                
  144                       5207.56    3322.98    55.509511293260445 -47.23997047388094  1.4702716002887    6.0      3.597000114440918  0.12   0.8123403237246437      2.0                  -1.6690968606637746   -0.01747979996972049   -0.038998919743832516  23.63851554074794     21171.815931456673 1.8376776316418388    6.0                                 3.596581342268861                    0.12                            6.0                                     3.596581342268861                        0.12                               
  147                       5551.27    3324.97    55.503939701521226 -47.23994827430897  1.5036154712233682 7.978    4.50300001335144   0.12   0.6296792487503882      1.0                  -0.3457238242401601   0.15331024381474734    0.6935682582347837     22.950594339260142    765.8664145401748  0.0                   7.977723605288848                   4.502934428866753                    0.12                            7.977723605288848                       4.502934428866753                        0.12                               
  177                       6114.68    3383.98    55.49480695878032  -47.23929776305303  1.778557218035809  8.511    4.233000032424926  0.0    0.9400105380927732      1.0                  0.4889465661814789    0.28485095902164304    0.497245288976611      23.888692332970248    7347.761412062583  1.0584840401281397    8.510545010206613                   4.232763349847237                    0.0                             8.510545010206613                       4.232763349847237                        0.0                                
  180                       6007.6     3391.04    55.49654274496574  -47.239220323718904 1.6128106602211818 6.903    3.586999885559082  0.0    1.7968906602071206      2.0                  -1.4379556726592142   0.0805888764289655     0.42005665064205644    22.7107123376707      139361.9415412618  4.53687209221964      6.903089986991944                   3.586744130707009                    0.0                             6.903089986991944                       3.586744130707009                        0.0                                
  182                       6166.85    3393.52    55.49396132280622  -47.2391926339587   1.7796846044971195 6.845    3.3650000019073487 0.0    0.9212984114459007      2.0                  -1.3243998780814614   0.029133244085468135   0.23972002748586618    23.04244797287889     70885.65145433893  2.0371787855290533    6.845098040014257                   3.364688865057402                    0.0                             6.845098040014257                       3.364688865057402                        0.0                                
  203                       4421.3     3441.69    55.5222564657576   -47.238663671868444 1.4737110960423032 6.903    3.6099998874664307 0.03   0.7644040076533694      2.0                  -1.3210106395223349   0.05840765305899964    0.568670460177227      22.796872846716607    100448.19032453143 3.339731119754369     6.903089986991944                   3.6094703811038698                   0.03                            6.903089986991944                       3.6094703811038698                       0.03                               
  207                       4427.04    3448.58    55.52216340843532  -47.23858785114764  1.2827561475912006 6.0      5.012000076293945  0.38   0.7441685039739219      2.0                  -1.2673560094565488   0.052473230170161145   0.34223767979928965    21.0185105002026      117013.45872886397 2.510659831918221     6.0                                 5.011865352712027                    0.38                            6.0                                     5.011865352712027                        0.38                               
  226                       4346.17    3471.03    55.5234742408064   -47.23834066314712  1.7279187167947248 7.82     4.0360000057220455 0.07   0.2766905960654344      2.0                  -0.6515955199136663   0.2361796963810221     0.5496938186381612     23.688006482615236    5876.477297842675  0.8900754334875002    7.819543935541868                   4.0359505565777765                   0.07                            7.819543935541868                       4.0359505565777765                       0.07                               
  254                       6191.13    3550.33    55.49356837479754  -47.2374667875715   1.435572793214525  6.0      3.665999881744385  0.12   1.0029690172249273      2.0                  -1.5172767937447382   -0.15025589132625328   0.025081425897258924   23.508755510976343    20970.201794975153 0.9325017261725504    6.0                                 3.665464813722075                    0.12                            6.0                                     3.665464813722075                        0.12                               
  270                       6452.94    3582.85    55.48932475177453  -47.23710809546643  1.231337577140937  8.449    4.437999956130981  0.0    2.775442977185282       2.0                  0.14125944096796061   0.16394859687954266    0.3632878639960744     23.240714669769226    1315.0980596239897 1.79389753814078      8.44870631990508                    4.43735609545783                     0.0                             8.44870631990508                        4.43735609545783                         0.0                                
  283                       4377.77    3609.89    55.52296172479627  -47.23681247789923  1.5627498820181804 8.449    4.335000030517578  0.0    0.4666801014134426      1.0                  0.07253902418905867   0.16262686484022026    0.49764508890714154    23.5604154149257      1626.8588198332702 0.6360331564111753    8.44870631990508                    4.334374121931729                    0.0                             8.44870631990508                        4.334374121931729                        0.0                                
  294                       4944.36    3624.9     55.51377775241214  -47.236647722840154 1.8354877819568003 8.009    5.045999996185302  0.75   0.0015335319077743      1.0                  0.1989416048370991    0.7717862850496786     1.5145119602683295     23.667331899573743    561.1577676858451  0.0                   10.138302698166282                  5.545639705236699                    0.10000000149011612             10.138302698166282                      5.545639705236699                        0.10000000149011612                
  301                       5568.61    3645.2     55.503659230833605 -47.23642394338216  1.4568443102121913 8.104    4.374000064849853  0.04   1.0773176770954542      1.0                  -0.29308252762821496  0.0571019602337266     0.6241331699042973     23.21476174615028     576.3535242279714  0.0                   8.103803720955957                   4.373195867396486                    0.04                            8.103803720955957                       4.373195867396486                        0.04                               
  311                       5734.98    3679.34    55.50096261087692  -47.23604796568746  1.552640829004142  8.072    5.815999977111816  0.52   0.9462723147294932      1.0                  -0.10736976633432249  0.6379214062569609     1.1115649319447058     21.05247579962484     465.4002373192078  0.0                   9.575187844927662                   6.134532703123979                    0.10000000149011612             9.575187844927662                       6.134532703123979                        0.10000000149011612                
  312                       3845.75    3681.9     55.53158506231964  -47.2360188883491   1.6886195970844398 8.856    5.145999900817871  0.45   0.6130206271870776      1.0                  1.9536951465315688    0.8781740856159885     1.3555669758839066     23.73495591168336     705.2056933580272  0.0                   9.23095955574857                    5.177709222868075                    0.21                            10.138302698166282                      5.49809023847239                         0.10000000149011612                
  327                       4562.79    3731.65    55.519962520014865 -47.23547266537303  1.5279461482382737 8.199    4.680000059127807  0.46   0.0337645551579705      1.0                  0.16221386301863205   0.5461885606031238     1.1314206844672938     23.887750935672308    601.6319860107366  0.11194846285558539   9.606488850442648                   5.027122725126342                    0.10000000149011612             9.606488850442648                       5.027122725126342                        0.10000000149011612                
  331                       4962.3     3741.94    55.513486945645994 -47.23535963459371  1.419818284969686  8.417    4.690999977111816  0.38   0.2725561428079964      1.0                  0.55798430586227      0.5435359839422702     1.082120844079661      23.88708182508001     290.11119081214014 0.0                   9.512550992904211                   4.955353490648169                    0.10000000149011612             9.512550992904211                       4.955353490648169                        0.10000000149011612                
  337                       3970.24    3769.91    55.52956690470355  -47.23505060009793  1.589206001284719  6.477    3.5629999561309815 0.32   0.1817629867678319      2.0                  -1.263001943452167    0.022194297149447095   0.10054985354334534    23.942049655589745    5981.712365877952  1.2004607624041415    6.477121254719663                   3.5623747870819273                   0.32                            6.477121254719663                       3.5623747870819273                       0.32                               
  341                       5780.05    3775.22    55.50023232475619  -47.234992675018916 1.5080540058025431 7.633    4.201999895095825  0.0    0.062737331646795       2.0                  -0.8577271272707208   0.07648672948195312    0.5326929356506298     22.78689178186415     400.84033586313546 0.0                   7.633468455579586                   4.201529849949451                    0.0                             7.633468455579586                       4.201529849949451                        0.0                                
  351                       6136.84    3795.34    55.49444932085144  -47.234770461233644 1.4478259233341153 6.0      3.5580000801086427 0.13   0.7985210025813994      2.0                  -1.4630603593646931   -0.04449909991332035   -0.06893110894143106   23.73737294305117     32463.56071023449  0.3556011985741108    6.0                                 3.557750522869929                    0.13                            6.0                                     3.557750522869929                        0.13                               
  366                       4364.17    3821.78    55.52318171680349  -47.23448049137297  1.6153303855596    6.602    4.236000053405761  1.0    0.2963998252010953      1.0                  -0.3273467641812111   0.7696155158722        1.167462423065917      23.888952526854705    733.4642465805239  0.0                   9.88801091224503                    5.225156089254145                    0.10000000149011612             9.88801091224503                        5.225156089254145                        0.10000000149011612                
  371                       4209.99    3834.42    55.52568070736711  -47.23434113010332  1.4520645808444366 6.699    3.6779999656677247 0.57   0.5226952735400223      1.0                  -0.6241195768316814   0.3642297248353188     0.5947341168378024     23.868048278200053    1105.7720053488151 0.9883890361820135    6.698970004336019                   3.677818494019542                    0.5700000000000001              6.698970004336019                       3.677818494019542                        0.5700000000000001                 
  377                       4639.44    3847.79    55.5187199756496   -47.234194550024036 1.4117550780361043 7.724    3.8210000915527345 0.0    0.8664716774538975      1.0                  -0.5874153967711173   -0.045485986085125774  0.5128915670828924     23.938740409793205    454.22255789794116 0.0                   7.724275869600789                   3.820151793800551                    0.0                             7.724275869600789                       3.820151793800551                        0.0                                
  378                       4894.45    3848.15    55.514586672048836 -47.23419072357076  1.404453094483301  8.918    5.596000186920166  0.39   0.281131767219739       1.0                  0.5331275784393021    0.7976795395489944     1.383505530750302      22.583540158705247    657.2407286662573  0.0                   10.138302698166282                  5.938914051502741                    0.10000000149011612             10.138302698166282                      5.938914051502741                        0.10000000149011612                
  404                       3478.29    3914.76    55.53754001226447  -47.23345501166658  1.3557612701175934 6.0      4.0989999694824215 0.13   5.26927612182377        2.0                  -1.6760338651220081   -0.08252816874835389   0.1648984314028219     22.501581620150585    33541.87190093131  0.0                   6.0                                 4.098886822151748                    0.13                            6.0                                     4.098886822151748                        0.13                               
  415                       4518.88    3932.03    55.52067392378995  -47.23326732624786  1.5554636743698735 7.944    4.2260000629425045 0.1    1.1642818109881214      1.0                  -0.6091429159700006   0.062082287139840986   0.6940043944917207     23.56476580716597     651.5656887789116  0.0                   7.944482672150168                   4.2254898994908165                   0.1                             7.944482672150168                       4.2254898994908165                       0.1                                
  419                       6582.49    3938.62    55.487226734153616 -47.233192199988245 1.491121497521268  6.0      3.911000005722046  0.17   6.2866695075539685      2.0                  -1.5662068773521653   -0.054958745472795556  0.30184608418586834    23.104275248649877    1605.2621521648277 0.0                   6.0                                 3.910409135397665                    0.17                            6.0                                     3.910409135397665                        0.17                               
  436                       3946.37    3989.67    55.52995302650097  -47.23263196262145  1.3666074350059445 6.301    3.41899990272522   0.15   2.271580794151923       2.0                  -1.5602874571477194   0.2040851784345037     -0.22046791433386304   23.81249146915204     21397.125951426828 4.33756958017801      6.301029995663981                   3.418901358337766                    0.15                            6.301029995663981                       3.418901358337766                        0.15                               
  444                       3929.61    4011.04    55.530224594277584 -47.23239673325749  1.4605342574856972 6.477    3.301000110626221  0.12   0.0341075708852295      2.0                  -1.4499832780509685   -0.11027321710175997   -0.15129078304489596   23.924734429970552    32505.6178414028   4.157882175676055     6.477121254719663                   3.3009486476240046                   0.12                            6.477121254719663                       3.3009486476240046                       0.12                               
  452                       5704.25    4038.21    55.50146156350624  -47.23209845281712  1.5540457285182927 8.072    5.498000137329101  0.45   0.1098864926306423      2.0                  -0.0938746184865451   0.5330591430642997     1.0523380090517414     21.642471727481308    1213.091043807549  0.0                   9.23095955574857                    5.642030177356692                    0.10000000149011612             9.23095955574857                        5.642030177356692                        0.10000000149011612                
  509                       3450.14    4159.1     55.537994998263855 -47.23076581579447  1.6119860820148844 6.0      3.8259999675750733 0.12   0.6968959581963157      2.0                  -1.5809846958011988   -0.11023519746032306   -0.0013102923274495026 23.09242447665073     26268.145946179044 0.6529378132461989    6.0                                 3.826005221477583                    0.12                            6.0                                     3.826005221477583                        0.12                               
  521                       3231.13    4179.52    55.54154444770436  -47.23054025209678  1.5500449659514954 6.0      4.384999982833862  0.13   1.4168080892532475      2.0                  -1.5409019420532992   -0.12214411972651362   0.023734709419105826   21.747417330849323    70157.4639568963   2.3699571775959996    6.0                                 4.384465295663978                    0.13                            6.0                                     4.384465295663978                        0.13                               
  537                       4978.26    4203.33    55.5132282209538   -47.23028178258284  1.3497807947600269 9.012    4.972000114440918  0.27   0.1606516050426662      1.0                  0.9480047137070571    0.8422724939109045     1.2592705660255668     23.873469578188587    493.01793149962884 0.0                   10.138302698166282                  5.428471830156313                    0.10000000149011612             10.138302698166282                      5.428471830156313                        0.10000000149011612                
  547                       3141.38    4217.63    55.54299881253791  -47.23012045852986  1.4381977923616571 6.477    3.1990001125335694 0.03   0.2726652467962591      2.0                  -1.4868218894586143   -0.19437559515491998   -0.2707369026984594    23.87118829127312     10176.535182815953 1.1512861968968675    6.477121254719663                   3.1990259199444986                   0.03                            6.477121254719663                       3.1990259199444986                       0.03                               
  567                       3006.38    4271.18    55.54518641841467  -47.22953051705196  1.685023103527118  6.845    3.407999984741211  0.12   0.8612258698988059      2.0                  -0.8746013741824363   -0.0038847400633912343 0.39615130418035704    23.30775409166379     1123.1443691721217 0.0                   6.845098040014257                   3.4072908109061073                   0.12                            6.845098040014257                       3.4072908109061073                       0.12                               
  589                       3094.4     4296.31    55.54375972000039  -47.229254339545946 1.333820187801343  6.845    3.920000068664551  0.09   0.2974232255064985      2.0                  -1.0618837319345538   -0.0198598879537073    0.4225434158351682     21.968099050158813    6287.052588632513  0.5105505884603272    6.845098040014257                   3.9197360838091275                   0.09                            6.845098040014257                       3.9197360838091275                       0.09                               
  606                       3490.35    4319.51    55.53734248625259  -47.22900055535585  1.4651287046262411 6.903    3.657000057220459  0.0    3.328507164463478       2.0                  -1.3786151007845433   -0.10000920976441563   0.47545446490872934    22.644681703023213    16140.094242763133 1.0856903397640414    6.903089986991944                   3.656887984514661                    0.0                             6.903089986991944                       3.656887984514661                        0.0                                
  620                       5680.09    4333.32    55.501853818751414 -47.22885064170449  1.4364965885132626 9.106    5.471000186920166  0.18   0.1221980624955958      1.0                  0.3335187703567257    0.7969994301276415     1.2877159950021024     22.587678769316778    720.693339877928   0.0                   10.138302698166282                  5.932084700633723                    0.10000000149011612             10.138302698166282                      5.932084700633723                        0.10000000149011612                
  627                       2804.45    4346.69    55.54845853359188  -47.228698521387464 1.3960205325559047 6.903    3.4240000171661378 0.0    6.526113412173792       1.0                  -1.7141507333512287   0.271919163315701      0.40142928944132805    23.10152691780957     43438.06916831444  1.9530662563827668    6.903089986991944                   3.423226675608998                    0.0                             6.903089986991944                       3.423226675608998                        0.0                                
  658                       6441.7     4373.09    55.4895107795125   -47.22841110351834  1.991187669199572  6.699    4.404999963760376  0.9    0.1453456368485261      1.0                  -0.18435356689837334  0.6436728162465606     1.101555974561478      23.147650623220247    2595.7518931277014 0.0                   9.669037800885157                   5.334246436819589                    0.07999999821186066             9.669037800885157                       5.334246436819589                        0.07999999821186066                
  665                       6954.81    4383.87    55.48119506845089  -47.22829047178973  1.3786842115302784 7.0      3.7039999885559083 0.27   1.4660751007562332      2.0                  -1.1113745392633163   0.3876871069520327     1.3008519848515832     23.87959503172453     643.3337046365481  0.0                   7.0                                 3.7032866643370386                   0.27                            8.071882007306126                       4.135472924933114                        0.10000000149011612                
  713                       2875.43    4451.26    55.54730743377383  -47.227548020952334 1.3278714930934052 6.0      4.647000066757202  0.21   2.1195162203393165      2.0                  -1.4277658751363447   -0.15452154837188203   0.19393451896845804    21.414342795122003    29039.88598510667  0.06242304695365435   6.0                                 4.646283688116437                    0.21                            6.0                                     4.646283688116437                        0.21                               
  724                       4346.96    4466.49    55.52345924915232  -47.227385074642356 1.580745248127535  9.513    5.113999835968017  0.01   0.9562089361411946      1.0                  0.0107853668536535    1.0212460221720043     1.189500148938496      23.828110935810734    522.4938924272222  0.0                   10.138302698166282                  5.4300225915013725                   0.10000000149011612             10.138302698166282                      5.4300225915013725                       0.10000000149011612                
  726                       3447.29    4475.02    55.538039539188716 -47.227288930978595 1.3100539044899246 6.0      4.028000108718872  0.17   0.8532648322627114      1.0                  -1.5229108705303815   -0.05115251852858549   0.03676825010819229    22.74937787403301     73814.90965292843  1.512338542887904     6.0                                 4.027152934888504                    0.17                            6.0                                     4.027152934888504                        0.17                               
  734                       3298.39    4488.83    55.540452575775916 -47.227136390808234 1.4655690855385517 6.0      4.395999900817871  0.3    4.941612469445641       2.0                  -1.5704359815131674   0.11114298008044088    0.35871759171211437    22.30243913317767     137437.79847909347 2.618550051557576     6.0                                 4.395952836413858                    0.3                             6.0                                     4.395952836413858                        0.3                                
  747                       2953.39    4502.31    55.54604363439965  -47.22698655889151  1.7102473442029764 6.778    2.9439999980926514 0.0    0.681227703818617       2.0                  -1.2670091783254769   -0.04490792724276815   0.17691944710914242    23.93751041066539     5488.406091441708  0.12875943515573374   6.778151250383644                   2.9433449084520644                   0.0                             6.778151250383644                       2.9433449084520644                       0.0                                
  773                       5125.1     4539.19    55.51084849746611  -47.22658543924105  1.389662880198263  8.386    4.735000125885009  0.4    0.0142045842035601      1.0                  0.22295643372809693   0.5628970767177321     1.0869063426613508     23.80051145528143     1658.5187144652998 0.0                   9.606488850442648                   5.053206656944069                    0.10000000149011612             9.606488850442648                       5.053206656944069                        0.10000000149011612                
  776                       4044.13    4542.73    55.52836676242614  -47.22654545479493  1.4035969535633277 9.325    5.19899987411499   0.0    0.2922862674453692      1.0                  0.09146224429232319   0.6920306116866364     1.1591448525762438     23.232922571580875    393.60193438873847 0.0                   10.138302698166282                  5.666773633551004                    0.09000000357627869             10.138302698166282                      5.666773633551004                        0.09000000357627869                
  784                       5525.05    4558.81    55.50436691406907  -47.22636921270425  1.3773598658458193 8.041    4.814000122070312  0.48   0.4558640723848012      1.0                  -0.2722974655188466   0.540346585344782      1.1279982495972192     23.428731330129168    1491.8330968336732 4.350246856184386     9.700270937356438                   5.233184441798745                    0.05999999865889549             9.700270937356438                       5.233184441798745                        0.05999999865889549                
  789                       6570.51    4562.64    55.4874242058075   -47.226324557218426 1.2853184381859992 8.918    4.816999904632568  0.08   0.0258656155683152      1.0                  0.20622339427083958   0.5281373146056154     0.9471359176361531     23.521933334417135    9517.746440202012  0.0                   8.91803033678488                    4.816248631780351                    0.08                            8.91803033678488                        4.816248631780351                        0.08                               
  792                       7176.42    4566.08    55.47760486102756  -47.226284103604776 1.4463334004900603 6.778    3.0120000762939454 0.1    0.1538332279049992      2.0                  -1.0230546584501994   -0.04710367095733403   0.2679131663008292     24.07140440308496     5301.7285743208    0.0                   6.778151250383644                   3.012032374993259                    0.1                             6.778151250383644                       3.012032374993259                        0.1                                
  802                       5223.23    4574.92    55.509258222604615 -47.22619217157974  1.4068246221817622 6.602    4.197000019073486  0.93   0.3110633952101314      1.0                  -0.5970587945751369   0.716165186015747      1.0411191780933002     23.74292312808442     1650.462617573008  0.2416041070206011    9.856728890382882                   5.156122775147614                    0.019999999552965164            9.856728890382882                       5.156122775147614                        0.019999999552965164               
  805                       4243.92    4582.93    55.52512885185048  -47.22610342201905  1.5557279474846304 8.322    4.9699997825622555 0.61   0.4823375330926482      1.0                  0.7824421374059831    0.5366427800510216     1.4068511536332053     23.878827261274484    668.7315649802905  0.0                   10.138302698166282                  5.459801588232078                    0.10000000149011612             10.138302698166282                      5.459801588232078                        0.10000000149011612                
  806                       5224.19    4583.1     55.509242671075505 -47.226102145644255 1.290053731227628  9.2      4.82999991607666   0.0    0.0106572134948562      1.0                  0.040239699301547915  0.6973698498806797     1.03840493383057       23.84535959835513     1443.178183835104  0.24034065858707876   10.138302698166282                  5.334481591177953                    0.029999999329447746            10.138302698166282                      5.334481591177953                        0.029999999329447746               
  818                       7397.37    4595.83    55.47402439110703  -47.22595553356848  1.431293184588728  7.041    3.7620000762939454 0.01   0.0644114500780885      1.0                  -1.160697683001569    0.07100301420039656    0.7266591872013173     22.82633260664099     5338.0560039315105 1.0791134998692535    7.041392685158225                   3.761412781392802                    0.01                            7.041392685158225                       3.761412781392802                        0.01                               
  828                       5430.73    4607.79    55.5058955355068   -47.225830263703855 1.537548838857724  6.699    4.802000038146972  0.94   0.9999454257247516      1.0                  -0.21262973809090013  0.6655349076380581     1.111295819509568      22.26645382921912     1685.2468921508287 15.551597612310754    9.794139355767774                   5.762467237622815                    0.07000000029802322             9.794139355767774                       5.762467237622815                        0.07000000029802322                
  834                       4236.13    4620.16    55.52525500037503  -47.22569367167901  1.5971561069465476 7.914    4.667999975204467  0.49   0.3160720333712739      1.0                  -0.19980256752208447  0.4351124151886765     1.2015638300544431     23.677790613396525    600.1616429006006  0.0                   9.418798290590354                   5.002448037515658                    0.10000000149011612             9.418798290590354                       5.002448037515658                        0.10000000149011612                
  837                       7078.48    4623.5     55.479192475826295 -47.225652640936794 1.6956097847425964 6.778    2.9920000953674317 0.0    0.7574836691283882      2.0                  -1.1162672834572014   0.0039769944953214065  0.13699048951439607    23.75394598767084     11936.726785675559 0.0                   6.778151250383644                   2.991269543385012                    0.0                             6.778151250383644                       2.991269543385012                        0.0                                
  854                       7794.87    4641.34    55.467582985068205 -47.22545231245012  1.6544625456234103 6.0      3.926000110626221  0.39   0.9030452803347988      2.0                  -1.4790529017033442   0.23215014479933416    0.35228826899459165    23.73011189535937     37767.09157158648  5.061727879873191     6.0                                 3.925174040494437                    0.39                            6.0                                     3.925174040494437                        0.39                               
  864                       7352.75    4655.12    55.474747966583294 -47.22530325652838  1.465095593994929  9.951    5.868000022888183  0.0    0.1223947059371744      1.0                  0.41395286608172555   0.8844997739490879     1.3380493966927638     22.85908436575212     6240.739167664172  0.7825294218961953    10.138302698166282                  5.824975586513119                    0.10000000149011612             10.138302698166282                      5.824975586513119                        0.10000000149011612                
  876                       3919.98    4672.12    55.53037827457582  -47.22512115740254  1.5840939616583452 7.881    3.964999906539917  0.06   0.2611533430449154      2.0                  -0.5527690918779697   0.19988752001592047    0.5342903061549258     23.93914555825057     1320.806906793517  0.0                   7.880813592280791                   3.964813252790867                    0.06                            7.880813592280791                       3.964813252790867                        0.06                               
  887                       7512.98    4685.2     55.47215158589154  -47.224971318617975 1.5765520099824857 6.0      3.71099995803833   0.24   0.7364169704573378      2.0                  -1.2948081448894868   -0.05058296249602634   0.13595035434239477    23.764357111759523    45786.69437103966  3.6243535419319475    6.0                                 3.7103785432057514                   0.24                            6.0                                     3.7103785432057514                       0.24                               
  895                       4631.26    4690.39    55.51885151629159  -47.224921262357704 1.4454020644149237 6.699    4.717999927520752  0.9    0.5529354677293635      1.0                  -0.21179022911989875  0.594459472779004      1.105300500357238      22.3761422380789      805.0931489426887  0.0                   9.669037800885157                   5.625416266487998                    0.05999999865889549             9.669037800885157                       5.625416266487998                        0.05999999865889549                
  900                       3565.06    4694.38    55.536129866456804 -47.22487515439988  1.6558227878912046 6.0      4.875999919891357  1.16   0.6491885896453466      1.0                  ""                    0.8572833226964001     1.3208798945562208     23.854937270401106    8072.402316964193  1.4729879654687783    6.0                                 4.875388751637473                    1.16                            10.138302698166282                      5.450730723028177                        0.10000000149011612                
  916                       3817.18    4714.95    55.53204404217986  -47.22464952384669  1.3893665969843196 6.0      3.650000087738037  0.2    0.700497268711223       2.0                  -1.5262077041914068   0.09992863747897829    -0.014794033734400358  23.71625479321253     16896.3069997902   1.8345712229705688    6.0                                 3.649274586316237                    0.2                             6.0                                     3.649274586316237                        0.2                                
  923                       3813.6     4720.36    55.53210203620701  -47.224589974108845 1.6199695350332275 6.602    2.9340000076293946 0.03   0.8509947567971832      2.0                  -1.4792026547706243   -0.028903364455469926  -0.5059302684033113    23.896813823891417    18669.08267379847  2.0334281762829627    6.6020599913279625                  2.9332787667585847                   0.03                            6.6020599913279625                      2.9332787667585847                       0.03                               
  936                       3597.27    4739.79    55.53560767158764  -47.22437549654674  1.6443558893673305 8.417    4.12800001335144   0.0    0.8580937085350806      1.0                  0.37617691680308596   0.05780726821557991    0.6182179841218236     24.09182923644333     2100.0890341969066 0.6142081092765931    8.41664050733828                    4.1272708228222                      0.0                             8.41664050733828                        4.1272708228222                          0.0                                
  966                       2692.34    4761.58    55.55027224756925  -47.22413185073509  1.6949523108015427 7.447    3.6319999618530274 0.0    0.0689905230838842      2.0                  -0.9972469212393698   0.08477814733546296    0.6274146681018848     23.981872615050865    10628.864425579835 0.0                   7.447158031342219                   3.631868901806736                    0.0                             7.447158031342219                       3.631868901806736                        0.0                                
  1000                      5359.6     4776.17    55.50704846090408  -47.22397721258273  1.8911239782922136 6.0      4.447000019073486  0.16   0.3514776329183752      2.0                  -1.4183848829096455   -0.1369872382721553    -0.009749467174600568  21.66651966623336     204812.91719194653 46.116776668129965    6.0                                 4.446190033526194                    0.16                            6.0                                     4.446190033526194                        0.16                               
  1011                      5216.45    4781.92    55.509368250037696 -47.22391402500655  1.401711736512939  8.699    5.589000217437744  0.58   0.1953533974002776      1.0                  1.0421344676467577    0.8588722082473979     1.455787366514862      22.77100540498309     3366.9226697340005 -1.584988414293265    10.138302698166282                  5.87293671582985                     0.10000000149011612             10.138302698166282                      5.87293671582985                         0.10000000149011612                
  1032                      5913.14    4794.75    55.49807825103032  -47.223771923896656 1.3964156515169894 8.167    5.012000076293945  0.59   0.095823628485441       1.0                  0.07821803655994941   0.6789082753667479     1.3006293435491507     23.42669945477058     1501.4555741071536 1.2842928047410809    10.138302698166282                  5.6221555652596225                   0.10000000149011612             10.138302698166282                      5.6221555652596225                       0.10000000149011612                
  1038                      3234.63    4796.89    55.54148405627688  -47.22374576731406  1.2981120246128623 8.104    4.428999893188476  0.0    1.8517126535063704      2.0                  -0.4012314888477775   0.035117929607853426   0.33349698378615145    22.851002241924803    43140.80785267983  6.0936732859903096    8.103803720955957                   4.428564535187357                    0.0                             8.103803720955957                       4.428564535187357                        0.0                                
  1049                      7572.13    4803.57    55.47119405081228  -47.22366824765799  1.8875540012494048 6.0      3.7090001029968263 0.25   1.268220057013234       2.0                  -1.5170646556272196   0.016404102574909984   0.2640077768888567     23.83747757674407     17895.602867976362 1.091342290533969     6.0                                 3.708370479429507                    0.25                            6.0                                     3.708370479429507                        0.25                               
  1066                      6647.06    4814.04    55.486185030834854 -47.223557479371934 1.7108728055361115 8.354    4.7249998970031735 0.48   0.0526915926861858      1.0                  0.25620269319965416   0.5455414866395465     1.2059321594031012     24.07390313634745     743.6554041918114  0.9158624942142265    10.138302698166282                  5.343631969185778                    0.09000000357627869             10.138302698166282                      5.343631969185778                        0.09000000357627869                
  1074                      5738.0     4816.23    55.50091648495595  -47.22353585512797  1.3129815283620745 7.785    4.597000114440918  0.48   0.190437957948429       1.0                  -0.09127019237105927  0.4661761360919421     1.1974136512769675     23.62610976959897     1655.2859974587827 4.489962105783851     9.324899497052314                   4.941059420786351                    0.10000000149011612             9.324899497052314                       4.941059420786351                        0.10000000149011612                
  1088                      7845.9     4821.75    55.46675773491603  -47.223466471906434 1.485414968330014  7.146    3.6879999561309815 0.02   0.2836193524694259      2.0                  -0.9973724795090781   0.03987619863134029    0.602195329436384      23.26409993367752     1144.079508953989  -0.6091682294745444   7.146128035678238                   3.6878589705625617                   0.02                            7.146128035678238                       3.6878589705625617                       0.02                               
  1090                      3204.21    4822.1     55.54197686620474  -47.22346819357309  1.2920391671328728 7.176    3.973999969482422  0.22   0.1956343665066023      2.0                  -0.8803243397920006   0.32999050068600155    0.9161380751236337     23.26011056073276     13193.014521490828 1.7534575307901565    7.176091259055681                   3.973428476266381                    0.22                            7.176091259055681                       3.973428476266381                        0.22                               
  1143                      3358.37    4842.82    55.53947857120414  -47.22324076367477  1.722744721020577  6.0      4.246000043869018  0.06   0.6881202709474911      2.0                  -1.650973380982478    -0.11926417470684925   -0.13880153791908612   21.818559564817296    139337.9100914482  4.289577813488407     6.0                                 4.245604370513071                    0.06                            6.0                                     4.245604370513071                        0.06                               
  1149                      5006.17    4846.6     55.512775892403724 -47.223202239393125 1.4796089012173974 6.699    4.358999959945678  0.92   0.0843722941155217      1.0                  -0.1968900274945078   0.6366600354447556     1.1852831982574124     23.357928899788316    2038.6729535310508 0.0                   9.669037800885157                   5.286872057284318                    0.10000000149011612             9.669037800885157                       5.286872057284318                        0.10000000149011612                
  1150                      5646.86    4847.1     55.502393488503756 -47.22319625792588  1.3197339447243168 6.699    3.9430000705718995 0.37   1.80914365649622        1.0                  -0.8813330750725719   0.11743128535154668    0.33912402107269557    22.58337457135615     19071.913384498148 16.793344880521335    6.698970004336019                   3.942628653740939                    0.37                            6.698970004336019                       3.942628653740939                        0.37                               
  1160                      5549.67    4850.09    55.50396846136743  -47.22316348427373  1.5628764388932774 6.845    4.588999979019165  0.0    4.135003152424702       2.0                  -1.3314960855135922   -0.012955383304447565  0.27299890254107595    20.03087252439079     240237.2966999948  12.290411191311936    6.845098040014257                   4.58872781853667                     0.0                             6.845098040014257                       4.58872781853667                         0.0                                
  1163                      3356.03    4850.58    55.539516448109076 -47.2231553517927   1.3137972976863153 6.0      4.450000040054321  0.09   1.4230532280018209      2.0                  -1.4989553390792096   -0.16667954376559635   -0.0900097958119197    21.430620157926317    131764.8649534258  4.145412278808583     6.0                                 4.4494564090278725                   0.09                            6.0                                     4.4494564090278725                       0.09                               
  1170                      3530.59    4852.07    55.53668769238671  -47.223139574163774 1.8228516792311864 9.387    5.059999935150146  0.02   0.0398150213566817      1.0                  0.051781262208937306  0.7638420334130771     1.1894449137208767     23.808907096019414    2385.7480874075877 1.5644090603526948    10.138302698166282                  5.449319424615378                    0.10000000149011612             10.138302698166282                      5.449319424615378                        0.10000000149011612                
  1172                      5557.62    4853.66    55.50383963812326  -47.22312418437558  1.6981836724623105 6.845    4.684999935150146  0.0    4.7923759492015545      2.0                  -1.1026488760523314   -0.2317619222143179    0.45345080364997514    19.87607494158545     248013.2903514347  13.384065585260506    6.845098040014257                   4.684922170921128                    0.0                             6.845098040014257                       4.684922170921128                        0.0                                
  1184                      3398.82    4859.42    55.53882298769659  -47.22305822127252  1.773980032414446  6.602    3.9909999294281007 0.32   0.410212048685268       2.0                  -1.142541417455071    0.07296146466409326    0.23638134898365237    22.30250724770692     31557.063915771072 1.3416736957910653    6.6020599913279625                  3.9908560436584333                   0.32                            6.6020599913279625                      3.9908560436584333                       0.32                               
  1199                      3411.78    4863.29    55.5386129503494   -47.22301567698139  1.4905427227761443 6.0      4.006000034332275  0.16   2.1961394261328944      1.0                  -1.4653221348666285   -0.06690192761244873   0.07637163322826623    22.773267936591385    29917.314544797973 -0.33385821255403414  6.0                                 4.005607902502432                    0.16                            6.0                                     4.005607902502432                        0.16                               
  1221                      7793.93    4874.85    55.46760041366734  -47.22288241198392  1.451887958329822  7.079    3.457999937057495  0.11   0.5136474937145208      1.0                  -0.8312007101889378   0.0744632205003839     0.9054663156520384     23.98207632636534     1008.4476697673705 0.0                   7.079181246047625                   3.457628701679677                    0.11                            7.079181246047625                       3.457628701679677                        0.11                               
  1239                      5173.02    4886.78    55.51007210544958  -47.22276000182659  1.584140835085461  6.954    3.957999937057495  0.22   2.646427751520053       2.0                  -1.0201154949910674   0.018183512959112136   1.2023284730194206     22.955426612269555    27795.30789788622  6.6360045633161775    6.954242509439325                   3.9573218247415496                   0.22                            7.633468455579586                       4.341196789602383                        0.10000000149011612                
  1240                      7122.35    4887.99    55.47848341708241  -47.22274157148284  2.032664660953867  6.0      3.8139998836517335 0.22   0.0314187919392115      2.0                  -1.4483526797479804   -0.02738299894813423   0.01901226418662816    23.421325199951585    27608.551310864492 1.3819301987099641    6.0                                 3.813603221331606                    0.22                            6.0                                     3.813603221331606                        0.22                               
  1252                      3278.57    4894.2     55.54077143642027  -47.222674991807004 1.4066040207919273 6.0      3.7490000648498536 0.26   0.1386853219796125      2.0                  -1.3476632746748258   -0.07399669919192675   0.11811453665804805    23.74859005495665     12174.50723880918  1.9742492486675118    6.0                                 3.74899990741445                     0.26                            6.0                                     3.74899990741445                         0.26                               
  1261                      5192.73    4898.06    55.509752714169146 -47.22263585090248  1.2711323054192991 8.511    4.949999801635742  0.0    5.445478583263957       1.0                  -0.23112947808313677  0.16137328639974768    0.5243478633444809     22.16634449206579     21114.86219873215  20.943652671708378    8.510545010206613                   4.949322154912327                    0.0                             8.510545010206613                       4.949322154912327                        0.0                                
  1268                      7661.49    4901.02    55.46974682924411  -47.222595222202    1.6489179524933482 8.511    4.246000043869018  0.02   0.1882494473424015      2.0                  0.0237573707520653    0.3587200359893288     0.5707299547723288     23.93248206230444     3021.4407842471715 0.0                   8.510545010206613                   4.245606605373151                    0.02                            8.510545010206613                       4.245606605373151                        0.02                               
  1282                      3343.95    4918.13    55.53971182854507  -47.22241188107079  1.6764166456210845 6.845    3.4979998989105225 0.34   0.0920742794161035      2.0                  -0.9190299360702028   0.27879310254358103    0.7346130244440019     23.821134372993026    8767.805921055404  1.3985398310543162    6.845098040014257                   3.4973150426623163                   0.34                            6.845098040014257                       3.4973150426623163                       0.34                               
  1310                      3253.33    4933.57    55.54118021615025  -47.22224160317089  1.4683344466576826 7.785    4.279000036239624  0.14   0.898467058899274       1.0                  -0.47085897153316125  0.054666814866045854   0.7816468602740159     23.354259225274657    5725.160451638856  -0.3761472007983075   7.785329835010767                   4.278882180618591                    0.14                            7.785329835010767                       4.278882180618591                        0.14                               
  1351                      2905.11    4955.56    55.54682287563278  -47.221998063333125 1.4189285854912288 8.228    4.657000057220459  0.37   0.7602284408633588      1.0                  0.22067471517248904   0.2726665660454053     1.0899955113631137     23.76460437695712     509.44088477279155 0.0                   9.199755177253476                   4.810690095228233                    0.10000000149011612             9.199755177253476                       4.810690095228233                        0.10000000149011612                
  1406                      3661.44    4980.74    55.534566686879174 -47.22172390901622  1.4010699727614513 6.0      4.336999885559082  0.2    3.441899989650159       2.0                  -1.3964629250642489   -0.19701453157983195   0.23521858004455254    22.174529536061097    115938.41344485526 1.5181852427314835    6.0                                 4.337003624533168                    0.2                             6.0                                     4.337003624533168                        0.2                                
  1411                      3975.72    4981.74    55.529473906819426 -47.22171375137762  1.5733937543700962 8.134    5.5949997825622555 0.47   0.1965927515901013      1.0                  -0.027640066541668062 0.5639489294692446     1.1283871449726206     21.538880751818184    1036.739183009281  0.0                   9.512550992904211                   5.9017491270655595                   0.10000000149011612             9.512550992904211                       5.9017491270655595                       0.10000000149011612                
  1419                      2698.88    4989.11    55.55016450386936  -47.22162779163788  1.6255910718212436 6.602    4.59800004196167   1.18   0.0757570916905903      1.0                  -0.15244991063535096  0.9031590477492557     1.4057310576662445     23.559215979149016    603.1254993427949  0.0                   10.138302698166282                  5.569937833725617                    0.10000000149011612             10.138302698166282                      5.569937833725617                        0.10000000149011612                
  1420                      3366.43    4989.15    55.53934715465398  -47.22163035104997  1.718168256014697  6.845    3.7639999313354493 0.07   1.4944735890816876      2.0                  -1.3017930936340711   0.06517911132014476    0.410171923355243      22.28916632870835     145416.76929832832 11.850364233256409    6.845098040014257                   3.763858293339455                    0.07                            6.845098040014257                       3.763858293339455                        0.07                               
  1443                      7164.34    5001.67    55.47780380153821  -47.221490254492174 1.4730700646341637 9.387    5.995999805450439  0.15   0.3939340328515574      1.0                  0.26627562875266264   0.8407749778060634     1.4220906655409777     21.92154640261558     970.7474027174079  -0.2476231489971178   10.138302698166282                  6.177915346428925                    0.10000000149011612             10.138302698166282                      6.177915346428925                        0.10000000149011612                
  1459                      7632.4     5012.23    55.470219213147764 -47.22137147066236  1.5594988008222996 7.0      3.655999891281128  0.25   0.2551099391842358      2.0                  -0.8704629456432507   0.273355310814825      1.127537356471258      23.866164043676346    10622.978713934517 1.0712066947526457    7.0                                 3.655466139659234                    0.25                            8.071882007306126                       4.132885793394372                        0.10000000149011612                
  1490                      5512.19    5032.08    55.504576139567625 -47.22116062874723  1.393678133711953  6.903    4.252000085830688  0.06   0.4812153363795753      1.0                  -1.0974039639514181   -0.03517211416128063   0.5375471093957493     21.279946542066984    50117.93415521652  15.192669609534658    6.903089986991944                   4.2512507310154986                   0.06                            6.903089986991944                       4.2512507310154986                       0.06                               
  1508                      7491.32    5046.27    55.472505625273776 -47.220997667522504 1.552837767309582  6.903    3.2450001163482667 0.06   1.320787199875498       2.0                  -1.4219704116978527   0.22334903677259632    0.5079380095419701     23.740298777784496    55256.624579730866 4.001573506410266     6.903089986991944                   3.244900596180558                    0.06                            6.903089986991944                       3.244900596180558                        0.06                               
  1521                      6848.81    5052.0     55.48291712368122  -47.22093779178356  1.6813292844877068 7.724    3.84800004196167   0.0    0.7432112644265438      2.0                  -0.6345195073747831   0.09434747110892516    0.41123818658684286    23.80584634861747     1202.7195046133847 0.0                   7.724275869600789                   3.8475416372899387                   0.0                             7.724275869600789                       3.8475416372899387                       0.0                                
  1529                      5409.54    5061.42    55.50623956299986  -47.22083783394537  1.2928222219577008 6.0      4.638000003814697  0.09   1.026013810774163       1.0                  -1.5211126724129542   -0.13529621008620296   0.009555924826919693   20.934760946685145    102706.2866624755  27.728407723558835    6.0                                 4.637104122729704                    0.09                            6.0                                     4.637104122729704                        0.09                               
  1537                      7505.68    5067.44    55.47227310917273  -47.22076459798664  2.202459705243734  6.903    3.5190000457763673 0.02   0.8013798278400109      2.0                  -1.3448069183644762   0.09859098223806839    0.46138803518588745    22.93714956006489     88494.0110287382   7.23146709145413      6.903089986991944                   3.5184614178177673                   0.02                            6.903089986991944                       3.5184614178177673                       0.02                               
  1546                      3586.61    5072.38    55.53577884030456  -47.22071512483607  1.428583480782321  8.449    5.059000007629394  0.64   0.0750660450533154      1.0                  0.6699006409835242    0.8244545414264479     1.452454517764643      23.84519208532696     1806.1350270071998 -0.25909755298692994  10.138302698166282                  5.465972453895353                    0.10000000149011612             10.138302698166282                      5.465972453895353                        0.10000000149011612                
  1547                      5815.74    5072.48    55.49965740110869  -47.22071554351769  1.3703508174112056 6.0      4.776000015258789  1.14   0.2013498881519315      1.0                  -0.6975392511221727   0.8240397300195177     1.3241011724729042     24.055138194155283    1259.984965710082  0.0                   10.107006346381544                  5.34767545618868                     0.10000000149011612             10.107006346381544                      5.34767545618868                         0.10000000149011612                
  1549                      3378.92    5074.08    55.53914429679449  -47.220695695736204 1.6018810497261484 6.0      4.764999858856201  0.84   0.2898688746662051      2.0                  -0.7251422230957942   0.5132291038360215     0.8647557614214207     23.085557962633203    108446.89755333296 6.609981328740766     6.0                                 4.76444373648231                     0.84                            6.0                                     4.76444373648231                         0.84                               
  1567                      7413.9     5088.02    55.473760505698074 -47.22053861957055  1.4586354597322893 6.0      3.594000093460083  0.08   0.5037120788075214      2.0                  -1.685827859462595    -0.09102459685484732   -0.09681076390925725   23.51684074347067     30277.57442630707  3.7651071831263074    6.0                                 3.5932228921025113                   0.08                            6.0                                     3.5932228921025113                       0.08                               
  1599                      7546.52    5103.0     55.47161163080223  -47.22037300479809  1.771487338248721  6.0      4.075000040054321  0.27   2.9780908559714163      2.0                  -1.5924921783024288   0.1638960150379667     0.22708291773252398    22.936188032759404    141159.37407920122 7.980052539826673     6.0                                 4.074927841083987                    0.27                            6.0                                     4.074927841083987                        0.27                               
  1600                      3893.62    5103.28    55.53080385078395  -47.220375936492886 1.441151330097146  6.0      3.6889998836517335 0.16   0.1715998660485002      1.0                  -1.5428966126999306   -0.016699767071038707  -0.15216055088360392   23.498301040882275    32984.10314147639  0.0                   6.0                                 3.6890688862489225                   0.16                            6.0                                     3.6890688862489225                       0.16                               
  1605                      3421.61    5107.41    55.5384523596752   -47.22032903657531  1.375296042832562  6.0      4.299000017166137  0.14   0.4775421182832947      2.0                  -1.5732805623995993   -0.1353347372211502    -0.043522293625407826  21.98724527680488     33919.574081737344 2.2519012417213378    6.0                                 4.298221339484302                    0.14                            6.0                                     4.298221339484302                        0.14                               
  1617                      6964.97    5110.11    55.4810352115851   -47.220297752875055 1.6428270740649222 9.012    4.980000011444091  0.18   0.0585245822828767      1.0                  0.48916623260171477   0.7506832286597174     1.1395721606828033     23.566465189392723    784.1634375796544  0.4241063431359379    10.138302698166282                  5.53518226383722                     0.10000000149011612             10.138302698166282                      5.53518226383722                         0.10000000149011612                
  1618                      7616.85    5111.57    55.47047206727307  -47.220278272332195 1.7225250065568294 6.903    3.4879999084472657 0.0    4.678766712026354       2.0                  -1.512336072693408    -0.032261822304445076  0.5903858650051959     23.096205046377424    74959.42612193138  12.061199516850081    6.903089986991944                   3.4872224644699354                   0.0                             6.903089986991944                       3.4872224644699354                       0.0                                
  1627                      5325.03    5123.96    55.50760905806615  -47.2201496175116   1.4460697430591765 7.279    4.553999893188476  0.26   1.5557514254003282      2.0                  -1.0865658542769907   0.30445538346361545    1.0769298770632147     22.323991857274503    36894.767615474935 26.910392853583634    7.278753600952829                   4.553688606522172                    0.26                            7.278753600952829                       4.553688606522172                        0.26                               
  1629                      5287.47    5126.85    55.508217687004134 -47.22011783777715  1.476814634705912  6.778    3.736000053405762  0.11   0.4056878641547075      2.0                  -0.9886818388829361   -0.06849350230281104   0.3299523030466247     22.318884489987926    14313.973370661111 9.1078542083938       6.778151250383644                   3.7355243351533622                   0.11                            6.778151250383644                       3.7355243351533622                       0.11                               
  1679                      7585.79    5196.63    55.47097610772834  -47.21934232464525  1.3710597571918062 6.0      3.855999938964844  0.42   0.1455240194496207      2.0                  -1.2572706033810022   0.13478146800195745    0.36590328951285045    24.00635381993744     17051.288139629072 8.010927918021219     6.0                                 3.8554372546080886                   0.42                            6.0                                     3.8554372546080886                       0.42                               
  1687                      5299.02    5217.68    55.50803062122586  -47.21911819542001  1.5550523989943    6.602    4.269999973297119  0.97   0.516582934869147       1.0                  -0.4701603481668464   0.8474840199293396     1.0046039268408151     23.633600903421712    4839.870568301048  38.36057315638244     9.950608224784231                   5.264830079665592                    0.029999999329447746            9.950608224784231                       5.264830079665592                        0.029999999329447746               
  1689                      4639.36    5221.62    55.51871960766272  -47.21907478785601  1.764160168830856  8.699    5.211999885559082  0.54   0.2006274847102632      1.0                  1.4149774481800286    0.7989126091016097     1.4067038221126573     23.59108071548192     666.5470980529416  1.9921255847441781    8.79309160017658                    5.20576255958399                     0.48                            10.138302698166282                      5.563693767606005                        0.10000000149011612                
  1712                      7414.05    5254.12    55.47375942406481  -47.21871059639374  1.5791427224273016 6.0      4.21099995803833   0.13   5.2060525494419725      2.0                  -1.5526114533245732   -0.19501246395855532   0.21893773504154268    22.26040880696974     40491.756484308884 0.0891159343683864    6.0                                 4.210245034117165                    0.13                            6.0                                     4.210245034117165                        0.13                               
  1731                      3506.41    5268.68    55.537077437280544 -47.21855446825766  1.381780753708853  6.0      4.444999925613403  0.14   1.082618629967694       2.0                  -1.4532726313939754   -0.15792734099300887   -0.0010527932952797414 21.631924426953965    41932.60142654658  0.0909197980833766    6.0                                 4.444273454263892                    0.14                            6.0                                     4.444273454263892                        0.14                               
  1733                      3720.25    5269.96    55.53361245081699  -47.21854105827913  1.4744602306911383 7.505    3.790999881744385  0.03   0.77509358107077        2.0                  -0.9885102749727004   -0.035285322161549004  0.6467722387750747     23.836817932070726    1534.1784144365108 0.0                   7.505149978319906                   3.79019740083114                     0.03                            7.505149978319906                       3.79019740083114                         0.03                               
  1735                      7465.78    5270.72    55.472921346517886 -47.21852761582913  1.6141184259196806 6.301    3.474999897003174  0.13   0.4421757069390861      2.0                  -1.484605744862467    -0.027981280154506294  -0.11481563270736217   23.69154903903348     15582.438030408714 1.573026514213137     6.301029995663981                   3.4744388166199682                   0.13                            6.301029995663981                       3.4744388166199682                       0.13                               
  1749                      3244.96    5284.74    55.54131377731151  -47.21837674923393  1.4484823322818667 7.881    3.917999975204468  0.0    0.1081799417542041      1.0                  -0.6310187603825312   0.0974732159213616     0.4863359410191386     23.878584340469608    1164.5218799509462 0.0                   7.880813592280791                   3.917611352370523                    0.0                             7.880813592280791                       3.917611352370523                        0.0                                
  1754                      7390.7     5290.91    55.47413807538591  -47.218305830269045 2.158378432722196  6.0      3.5610001010894776 0.17   0.7574392206478411      2.0                  -1.5621078597683784   -0.048272896825402256  0.12992418602959077    23.92112969773485     17387.853000663854 1.1542997142721756    6.0                                 3.5602952712339526                   0.17                            6.0                                     3.5602952712339526                       0.17                               
  1772                      3283.24    5339.56    55.54069318861627  -47.21777357650434  1.5102268501971197 6.903    3.1440000457763673 0.03   0.258605487290424       2.0                  -1.1865376721782503   0.10947078608503702    0.3824742302837123     23.86857736618204     30472.570585903166 0.0                   6.903089986991944                   3.1437887791438293                   0.03                            6.903089986991944                       3.1437887791438293                       0.03                               
  1784                      4777.61    5362.91    55.51647933027836  -47.21751990482824  1.543715432769026  8.072    5.45499991607666   0.53   1.0166182953560732      1.0                  -0.09128212366691102  0.6272518860353173     1.1234539594308686     21.98928958028374     777.3624293995928  0.0                   9.669037800885157                   5.8241204870328644                   0.10000000149011612             9.669037800885157                       5.8241204870328644                       0.10000000149011612                
  1819                      5545.69    5459.88    55.504034077662766 -47.216452411629994 1.4028916460499272 8.417    5.217              0.46   0.2071415747658518      1.0                  0.30390954504922263   0.5653176696395619     1.2192756685251211     22.85128129623044     1344.6197331915055 0.0                   10.138302698166282                  5.846646349178814                    0.10000000149011612             10.138302698166282                      5.846646349178814                        0.10000000149011612                
  1840                      5532.61    5538.13    55.504246152855586 -47.21559124304886  1.450364946051235  9.106    5.277999870300293  0.05   0.4918105596491333      1.0                  0.04213554224848082   0.6699350528202324     1.1654333120837848     22.67852461552369     809.645584017849   0.0                   10.138302698166282                  5.8918962041078755                   0.09000000357627869             10.138302698166282                      5.8918962041078755                       0.09000000357627869                
  1842                      7267.11    5538.39    55.47614255774675  -47.215582833604    1.440468042613157  7.82     4.00900005531311   0.07   0.101692740555426       1.0                  -0.5900896182085269   0.15430287069507997    0.5885699467186853     23.786629933203287    2276.3125152072953 1.103638695895512     7.819543935541868                   4.008142718538329                    0.07                            7.819543935541868                       4.008142718538329                        0.07                               
  1846                      5184.8     5551.28    55.50988162586712  -47.21544680536426  1.4088381437051525 8.041    5.517000190734863  0.56   0.1932747708927589      1.0                  0.017161177575967912  0.65851705193624       1.1864189131631697     21.89092354001244     587.4274578017227  0.0                   9.73158876518674                    5.907461631881954                    0.10000000149011612             9.73158876518674                        5.907461631881954                        0.10000000149011612                
  1860                      3842.02    5580.32    55.53163812891448  -47.21512571317437  1.4310310401654027 6.602    3.5090000553131104 0.06   0.489799639152592       2.0                  -1.401555715324573    -0.1548567915832706    -0.11442016101232966   22.645400481468       7779.647989905782  -0.13532876535617552  6.6020599913279625                  3.508837297248228                    0.06                            6.6020599913279625                      3.508837297248228                        0.06                               
  1865                      3422.35    5586.74    55.538437825976935 -47.21505374684972  1.4580663438937935 6.903    3.720000020980835  0.16   0.655642088553363       2.0                  -1.1261584328173768   0.11313178376236266    0.6746570949226474     22.926292798607637    48627.21553154679  1.08629634684587      6.903089986991944                   3.7198944047972713                   0.16                            6.903089986991944                       3.7198944047972713                       0.16                               
  1872                      5655.13    5608.29    55.50226115146899  -47.21481892695767  1.4773749527136084 8.417    5.137000076293945  0.5    0.17316303166388        1.0                  0.28372932440231224   0.6354330535307255     1.2623603805202173     23.170143451967714    791.1339184652625  0.0                   10.138302698166282                  5.720210849069954                    0.10000000149011612             10.138302698166282                      5.720210849069954                        0.10000000149011612                
  1892                      3234.51    5641.38    55.541480987480874 -47.214451686413845 1.441195133567617  6.699    3.914000026702881  0.69   0.0417781774816408      1.0                  -0.559896102527869    0.45168528472799707    0.8762957352891014     23.72702552862768     1694.495925433519  0.9155510834387426    6.698970004336019                   3.9131761363676283                   0.6900000000000001              6.698970004336019                       3.9131761363676283                       0.6900000000000001                 
  1909                      3340.29    5676.71    55.53976690471898  -47.214063273839784 1.6489907211839363 6.477    3.279999963760376  0.05   0.7442826681823063      2.0                  -1.4564300127122678   -0.2007607641680238    -0.5035132858431801    23.717611730985062    2705.8241166364055 0.8908453308651627    6.477121254719663                   3.279327595721256                    0.05                            6.477121254719663                       3.279327595721256                        0.05                               
  1919                      3367.44    5687.34    55.539326955524075 -47.21394638684629  2.026784772767309  6.845    2.982000104904175  0.0    2.133334672223294       2.0                  -1.3607486930515442   -0.06334696876634283   0.4058619383455877     24.0839948245844      8819.996853653352  -0.09115188771233039  6.845098040014257                   2.981315260101727                    0.0                             6.845098040014257                       2.981315260101727                        0.0                                
  1938                      5066.73    5709.75    55.511794710548195 -47.21370278905348  1.838141424203897  7.279    3.594000093460083  0.05   1.023761095605163       2.0                  -1.1249946126153247   -0.05314615379690579   0.9041950178264422     24.09020429462653     678.998112850011   0.0                   7.278753600952829                   3.593665006140712                    0.05                            7.278753600952829                       3.593665006140712                        0.05                               
  1944                      4198.65    5717.67    55.525859437261204 -47.213614897788815 1.5205030564479325 8.134    5.6599998397827145 0.47   1.1849273866638632      1.0                  -0.08355271853616131  0.5557233001476014     1.110930233499662      21.375166916309503    793.2135136441319  0.0                   9.543943942482906                   5.99253825975986                     0.10000000149011612             9.543943942482906                       5.99253825975986                         0.10000000149011612                
  1976                      3675.99    5787.11    55.53432732072984  -47.21284940410781  1.5532613363550682 9.606    5.388999931335449  0.0    1.0547370943863297      1.0                  -0.34673615708692296  0.9508012753171329     1.2069439255341905     23.34876657869115     1069.9692119718331 0.0                   10.138302698166282                  5.624020367308206                    0.10000000149011612             10.138302698166282                      5.624020367308206                        0.10000000149011612                
  1992                      3379.12    5807.38    55.53913705966045  -47.21262532350644  1.5863783353109029 6.0      4.084000102996826  0.11   0.3749756585441952      2.0                  -1.5788424481429075   -0.15641779659978639   -0.0681403904129354    22.416664522690105    61205.92366940412  1.4106818320497259    6.0                                 4.083973474341437                    0.11                            6.0                                     4.083973474341437                        0.11                               
  2008                      3515.49    5824.24    55.536927535742194 -47.212440253300684 1.3778196206738995 6.0      4.684000007629394  0.32   0.3616343018237308      2.0                  -1.3026981093021845   -0.008369261717188436  0.2133072797663118     21.625952244352572    69138.40223946165  3.2568995863646877    6.0                                 4.6840413287549545                   0.32                            6.0                                     4.6840413287549545                       0.32                               
  2013                      4171.25    5832.74    55.526303054478035 -47.2123484375985   1.768762319532808  6.301    3.844000093460083  0.11   0.1448048422439039      2.0                  -1.5239967435302333   -0.07653962302061501   -0.17357489556261285   22.72115717904988     43685.316761052934 0.6920221053028143    6.301029995663981                   3.8431680340117227                   0.11                            6.301029995663981                       3.8431680340117227                       0.11                               
  2021                      3511.11    5843.47    55.536998403143166 -47.21222860162444  1.416692325726709  6.903    3.963999979019165  0.0    3.693114055318598       1.0                  -1.5168749453391719   0.16165424447207144    0.39318268158633174    21.74598910631058     151786.83414388556 7.968142872744865     6.903089986991944                   3.963640850115867                    0.0                             6.903089986991944                       3.963640850115867                        0.0                                
  2027                      3909.12    5852.19    55.530549939754124 -47.21213380524229  1.7741577570296854 9.012    4.59800004196167   0.01   0.2025516013159407      1.0                  0.4930668051301801    0.6297209183627182     0.8800268627525547     23.953832310604263    800.9588582923793  0.0                   9.011993114659257                   4.597987331811403                    0.01                            9.011993114659257                       4.597987331811403                        0.01                               
  2028                      3524.19    5857.3     55.53678641654236  -47.212076439075766 1.6312652167848722 6.0      3.8340001029968263 0.35   2.548616793574503       2.0                  -1.620841108299782    0.1823309706976417     0.3982100179790251     23.855959036517437    111793.42561676832 9.795972415833933     6.0                                 3.8335408384515466                   0.35000000000000003             6.0                                     3.8335408384515466                       0.35000000000000003                
  2051                      5977.45    5887.83    55.49703968933613  -47.21174183281568  1.37267359897903   9.387    5.282999984741211  0.0    1.2888711967326032      1.0                  -0.22637438814788524  0.7011625522664211     1.241316062650867      23.2337798105721      532.6904517872728  0.0                   10.044422155711842                  5.622194039033753                    0.10000000149011612             10.044422155711842                      5.622194039033753                        0.10000000149011612                
  2061                      3886.57    5903.68    55.5309150943389   -47.2115670724945   1.4299451982087965 6.778    3.647999994277954  0.21   1.014353373478072       1.0                  -0.8741775325033387   -0.03771803168725185   0.4744742083425635     22.89224873751312     1317.0670771889272 0.0                   6.778151250383644                   3.647755481026884                    0.21                            6.778151250383644                       3.647755481026884                        0.21                               
  2080                      3896.98    5940.53    55.530746300318015 -47.21116154414038  1.495836457061245  6.699    3.1840000076293946 0.26   1.5731348577507178      2.0                  -0.5294850296465938   0.044880106076952586   0.13805761843301312    24.07075357981239     3321.360791266086  0.0                   6.698970004336019                   3.183826098461495                    0.26                            6.698970004336019                       3.183826098461495                        0.26                               
  2090                      3382.35    5958.61    55.539083905472395 -47.210960965503496 1.3783177483750446 7.477    3.855000011444092  0.09   0.2283827822310315      1.0                  -0.906572531557682    0.2295051928765801     0.7090830492414604     23.74530190769656     752.2146980871463  0.0                   7.477121254719663                   3.8546462218297566                   0.09                            7.477121254719663                       3.8546462218297566                       0.09                               
  2098                      2986.5     5984.02    55.54549701516555  -47.210679673509844 1.518146597632621  6.0      3.5550000591278077 0.16   0.6777668157954554      2.0                  -1.6432406609683525   -0.004997505875252273  0.043827152090681665   23.889020031084083    24576.348812312273 0.0                   6.0                                 3.5549331084036746                   0.16                            6.0                                     3.5549331084036746                       0.16                               
  2103                      4123.38    5997.34    55.527078145862355 -47.21053683009702  1.4061403636934149 6.954    3.3700001163482667 0.13   0.6480224247533926      2.0                  -1.3435019985915382   0.2796756927488566     0.8811002574147011     23.98268221023996     1665.8194069381511 0.0                   6.954242509439325                   3.3698646935699283                   0.13                            6.954242509439325                       3.3698646935699283                       0.13                               
  2134                      6603.24    6077.59    55.4869019554695   -47.209651574008774 1.618968220247438  8.072    4.324000112533569  0.05   0.9664392885009796      1.0                  -0.574096740782057    0.09584289451774808    0.5443818879055407     23.309186563330798    863.9882048207886  -0.014483554433941585 8.071882007306126                   4.323548171653767                    0.05                            8.071882007306126                       4.323548171653767                        0.05                               
  2137                      6324.43    6088.64    55.49141897596928  -47.20953089498814  1.5702263372555796 7.568    4.0380000991821285 0.17   0.0222249348785391      1.0                  -0.7236113045354386   0.21610161395203065    0.8023697824593476     23.6936049148772      655.7616861047803  0.0                   7.568201724066995                   4.037330168810849                    0.17                            7.568201724066995                       4.037330168810849                        0.17                               
  2138                      4579.27    6094.47    55.51969205899983  -47.20946853537245  1.5900258677043442 7.0      3.4990000648498536 0.08   2.761399379700537       2.0                  -1.342995000526873    0.11362166969059118    1.160744365268208      23.826771908958733    2156.4560182155765 -0.41898212954872655  7.0                                 3.498392193075346                    0.08                            6.6020599913279625                      3.1108655471652504                       0.10000000149011612                
  2142                      5745.42    6113.89    55.50079949824338  -47.20925437382894  1.670444205771629  6.845    4.437999956130981  1.01   0.0412246253423         1.0                  -0.25812157990761264  0.9108296402586902     1.6573040600981876     23.637641158092407    586.3371583882272  0.30221195984323423   10.138302698166282                  5.562305704310294                    0.10000000149011612             10.138302698166282                      5.562305704310294                        0.10000000149011612                
  2144                      3543.63    6118.24    55.53647017937636  -47.20920471482613  1.564266888886613  8.009    3.957999937057495  0.02   0.0246741649676312      2.0                  -0.5792445752282944   0.16492128093533864    0.46161275715920524    23.990513081434354    646.1547289818603  0.0                   8.008600171761918                   3.957534435754994                    0.02                            8.008600171761918                       3.957534435754994                        0.02                               
  2147                      3543.76    6127.17    55.53646802956901  -47.20910643566012  1.818397807013489  8.918    4.697999946594238  0.0    0.073428222500443       1.0                  0.08223544347944411   0.5290521197726932     0.8027257279420787     23.53139590418482     679.7431167285096  0.0                   8.91803033678488                    4.6977054063534105                   0.0                             8.91803033678488                        4.6977054063534105                       0.0                                
  2149                      6300.65    6131.14    55.49180441829126  -47.209063230235024 1.513115561500605  7.851    4.438999883651733  0.22   0.1710509969206998      1.0                  -0.4983800944341077   0.23178396885639074    0.8366177917315447     23.292513533377708    497.9199403631019  0.0                   7.8512583487190755                  4.438522646440541                    0.22                            7.8512583487190755                      4.438522646440541                        0.22                               
  2169                      6371.82    6195.88    55.49065171215534  -47.208350513404724 1.5130239204860574 8.041    4.196000091552734  0.0    0.6247422096481509      1.0                  -0.6761063407182881   0.10477555337270061    0.41557264349138734    23.3953639246026      536.4730431451267  0.0                   8.041392685158225                   4.19528173632668                     0.0                             8.041392685158225                       4.19528173632668                         0.0                                
  2171                      4400.92    6198.25    55.52258126990448  -47.20832617141368  1.5535124643925449 8.886    5.607999794006347  0.49   0.0624945690922654      1.0                  0.5957441105552306    0.8694188630777546     1.5060124669964097     22.814773113492755    4789.94731671897   -0.15588300738389074  10.138302698166282                  5.851841433249577                    0.10000000149011612             10.138302698166282                      5.851841433249577                        0.10000000149011612                
  2179                      4458.5     6223.72    55.521648399319716 -47.2080459348523   1.2861999906465458 6.903    3.6830000801086427 0.0    7.994088702294421       2.0                  -1.4075956112382855   -0.07275243460749081   0.5627698978977165     22.62208447661164     6779.200122234516  0.0                   6.903089986991944                   3.6829398433224787                   0.0                             6.903089986991944                       3.6829398433224787                       0.0                                
  2192                      3770.44    6240.65    55.53279517965166  -47.207858220250706 1.4306332888024442 6.477    3.3740000648498536 0.19   0.0387102526829712      2.0                  -1.4255321124300693   -0.05806898195528021   -0.07837558132935385   23.983183728812268    2085.0618026777615 -0.38178213398601835  6.477121254719663                   3.373720376836412                    0.19                            6.477121254719663                       3.373720376836412                        0.19                               
  2215                      4312.78    6276.31    55.52400900091994  -47.20746694846382  1.4991975519155545 6.0      3.545000068664551  0.18   0.2268755082298719      2.0                  -1.539064829717276    0.03311703796316223    -0.07749866673336214   23.929281919128872    10569.800803938353 1.7060929841475696    6.0                                 3.54422891804413                     0.18                            6.0                                     3.54422891804413                         0.18                               
  2249                      3781.23    6344.43    55.53261995284057  -47.20671609398353  1.6522945348077556 8.322    4.148999921798706  0.0    0.7789786669760634      1.0                  -0.17566634377457646  0.2314793810829876     0.30838601356527917    23.815455021527693    466.85882050289075 0.3935787878532779    8.32221929473392                    4.1483865720117015                   0.0                             8.32221929473392                        4.1483865720117015                       0.0                                
  2250                      6085.78    6345.86    55.4952862501136   -47.20670070332489  1.4561904781069988 6.845    4.466000072479248  1.08   0.0344595368751608      1.0                  ""                    0.924636500673401      1.7684408461027914     23.80090337621278     453.7541913534515  0.0                   6.845098040014257                   4.466090183463866                    1.08                            10.138302698166282                      5.506550050468079                        0.10000000149011612                
  2271                      5062.18    6396.29    55.51186857494787  -47.20614703593894  1.5082548728816096 6.954    3.2969999237060548 0.0    5.491054594827373       2.0                  -1.700737788797781    0.22174400648644266    0.6403258804397183     23.794340114381548    25520.438696615478 2.731739326717564     6.954242509439325                   3.296820345272172                    0.0                             6.954242509439325                       3.296820345272172                        0.0                                
  2279                      5031.96    6410.54    55.512358135224574 -47.205990210066204 1.2947231675897108 6.301    3.9479999465942384 0.52   0.2131578046364226      2.0                  -1.1125622720798525   0.2954444035909596     0.3811140784639804     23.82250255691225     39328.850919602846 0.8309239535853024    6.301029995663981                   3.9472138604348035                   0.52                            6.301029995663981                       3.9472138604348035                       0.52                               
  2296                      4972.87    6425.4     55.51331537874263  -47.205826667916085 1.682274876650984  6.0      4.782000057220459  0.14   1.0308511988619151      2.0                  -1.5017401197593756   -0.1275805210825034    0.014324457475133556   20.78118992901677     176421.5930506903  5.57848797548184      6.0                                 4.781932165444252                    0.14                            6.0                                     4.781932165444252                        0.14                               
  2334                      5184.31    6492.84    55.509890150268454 -47.20508441512467  1.5073111856244965 8.98     4.6649999542236325 0.02   0.1893604178167856      1.0                  -0.09765150085418384  0.542367847659321      0.9164608642043959     23.81882413336638     2385.2636063218465 0.15233741608717247   8.9804578922761                     4.653087418519144                    0.01                            8.9804578922761                         4.653087418519144                        0.01                               
  2339                      6271.73    6523.69    55.49227462198798  -47.20474308494025  1.73090469506926   6.0      4.165999881744384  0.38   0.5918431632660239      2.0                  -1.29832466831488     0.04877060603014982    0.3553336719785172     23.130927374451893    58381.95590754784  0.0                   6.0                                 4.165980339972096                    0.38                            6.0                                     4.165980339972096                        0.38                               
  2342                      6168.89    6531.49    55.49394059844441  -47.20465752827945  1.3201843032960856 7.38     4.1010000629425045 0.0    1.0526613589894478      2.0                  -1.0743535568431213   -0.05599868793807872   0.7178062486207928     22.77177396435264     1017.150887539253  0.0                   7.380211241711606                   4.10040231332155                     0.0                             7.380211241711606                       4.10040231332155                         0.0                                
  2352                      4680.33    6572.79    55.5180542888585   -47.204204443731406 1.5126601847013337 6.602    3.5840001029968263 0.1    0.8892724093142277      2.0                  -1.2754712894341758   -0.15749780257389645   0.05498823811220532    22.633525678280343    57928.99079333957  4.176733984268336     6.6020599913279625                  3.5838977172150805                   0.1                             6.6020599913279625                      3.5838977172150805                       0.1                                
  2365                      4680.54    6604.97    55.51805085251555  -47.20385028514106  1.501870728452835  7.944    4.394000045776367  0.16   0.220559862619995       2.0                  -0.3877460136360469   0.1907468406758852     0.7392879274076165     23.310083265812587    6041.064279342362  0.03560450390764978   7.944482672150168                   4.393863670309959                    0.16                            7.944482672150168                       4.393863670309959                        0.16                               
  2379                      5901.06    6639.0     55.498279601390465 -47.20347495437071  1.827115751967093  8.354    4.186000101089477  0.0    0.1046991111577871      1.0                  -0.239701860143942    0.1989501264484801     0.4557203807179171     23.81003827154502     529.8281683858293  0.0                   8.354108439147401                   4.185708721481891                    0.0                             8.354108439147401                       4.185708721481891                        0.0                                
  2380                      4399.72    6639.05    55.52259982167141  -47.203474921316044 1.5567735565213936 8.667    4.50300001335144   0.01   0.1842498804655257      1.0                  0.025083703303653948  0.2804408693152567     0.674673797313357      23.605565144957588    559.4637699731338  1.0322959655660149    8.667452952889954                   4.50218538039072                     0.01                            8.667452952889954                       4.50218538039072                         0.01                               
  2396                      5549.07    6686.64    55.50398157847886  -47.20295123286653  1.5359452620649623 6.301    3.6219999713897706 0.18   0.3660238052090367      2.0                  -1.52161010764652     0.027500897136331304   -0.15646858628593208   23.481157826496588    46773.28149489811  0.0                   6.301029995663981                   3.621229740244102                    0.18                            6.301029995663981                       3.621229740244102                        0.18                               
  2399                      6176.14    6710.08    55.49382385941035  -47.20269202699467  2.230420173901785  6.0      4.066999904632568  0.53   1.5695955116620572      2.0                  -1.3428435018459126   0.1911745644542151     0.6301664828229612     23.897386513905417    43053.89824118344  0.0                   6.0                                 4.066417876770249                    0.53                            6.0                                     4.066417876770249                        0.53                               
  2402                      4907.67    6714.36    55.5143715117713   -47.20264649405613  1.604223139377753  6.778    4.197999946594238  0.82   0.1073817179871703      1.0                  -0.30009351799716555  0.615090093724902      1.2681871801033147     23.460738620426465    455.30947157142975 0.0                   9.794139355767774                   5.347217247662605                    0.10000000149011612             9.794139355767774                       5.347217247662605                        0.10000000149011612                
  2404                      3937.3     6716.16    55.53009029177333  -47.202625405707956 1.9236133291362616 6.0      4.082000009536743  0.47   5.088944564370829       2.0                  -1.6124910112358855   0.455132373283881      0.45672385910068414    23.580166458426746    52170.47995154576  0.0                   6.0                                 4.081455762557947                    0.47000000000000003             6.0                                     4.081455762557947                        0.47000000000000003                
  2414                      5231.09    6731.17    55.50913252316896  -47.20246143908842  1.4961595379866264 8.761    4.939000122070312  0.03   5.419452570719957       1.0                  0.49301268672711984   0.08520408803966362    0.8323623189247762     22.808458996740416    1629.9580654005056 0.0                   8.761175813155731                   4.9388956605649525                   0.03                            8.761175813155731                       4.9388956605649525                       0.03                               
  2420                      5768.92    6750.85    55.500420427662796 -47.202244235207345 1.449174953075148  7.851    4.651000015258789  0.36   0.0450368089546273      2.0                  -0.3524088261383298   0.3834518342327158     0.995178912756959      23.201300104767903    580.6459959161513  0.0                   9.199755177253476                   4.906399429172661                    0.0                             9.199755177253476                       4.906399429172661                        0.0                                
  2443                      5040.34    6879.27    55.51222244543976  -47.200831575828474 1.4840885494263558 9.231    5.254000179290771  0.0    1.0436601961535237      1.0                  -0.17439803766219342  0.6693453490791761     1.1306482037462686     22.907669681434104    4802.221197110319  0.0                   10.013174409878868                  5.680530210454595                    0.07000000029802322             10.013174409878868                      5.680530210454595                        0.07000000029802322                
  2452                      5055.75    6935.33    55.51197284174963  -47.20021460275915  1.8686774689583157 6.903    3.9490001125335694 0.01   5.655277195934742       2.0                  -1.5693583362470527   0.2696140775661071     0.40697692794353557    21.76269906068996     288892.84025438497 0.0                   6.903089986991944                   3.9489790059791154                   0.01                            6.903089986991944                       3.9489790059791154                       0.01                               


==> hybrid_sed_age_solution_n3351_may_16_2022.txt <==
# ----------------------
# Hybrid SED Age Solution for NGC 3351 from Whitmore et al. 2023 paper
#
# May 16, 2022, solution
# ------------------------
# 
# This README provides details pertaining to the compact cluster catalogs 
# published in PHANGS-HST Catalog Release 1, with new Spectral Energy 
# Distribution (SED) age/mass/reddening solutions as described in Whitmore 
# et al. 2023 for class 1 and 2 clusters. For further details on the 
# PHANGS-HST program and its other data products refer to papers by 
#
# Lee et al. (2022) 
# = https://ui.adsabs.harvard.edu/abs/2022ApJS..258...10L/abstract 
#
# and 
#
# Turner et al. (2022) 
# = https://ui.adsabs.harvard.edu/abs/2021MNRAS.502.1366T/abstract
#
# Column Descriptions
#
# c1 = ID_PHANGS_CLUSTERS_V0_9_1    = ID number from compact cluster catalog 
# c2 = PHANGS_X    = X coordinate      
# c3 = PHANGS_Y    = Y coordinate
# c4 = PHANGS_RA   = right ascension (J2000)
# c5 = PHANGS_DEC  = declination (J2000)
# c6 = PHANGS_CI    = Concentration Index (vegamag in 1 pix radius minus vegamag in 3 pix radius)            
# c7 = log_PHANGS_AGE_MINCHISQ   = log Age estimate (ORIGINAL version 1 value, Turner et al. 2021) 
# c8 = log_PHANGS_MASS_MINCHISQ  = log Mass estimate (ORIGINAL) 
# c9 = PHANGS_EBV_MINCHISQ       = E(B-V) estimate (ORIGINAL) 
# c10 = PHANGS_REDUCED_MINCHISQ  = reduced chi-sqr value
# c11 = PHANGS_CLUSTER_CLASS     = Human Cluster Classification (1 = symmetric, 2 = asymmetric - see Whitmore et al. 2021) 
# c12 = u-b                    = F336W - F438W (vegamag) color - NOTE: Objects out of field of view, or with negative flux = INFINITY
# c13 = b-v                    = F438W - F555W (vegamag) color
# c14 = v-i                    = F555W - F814W (vegamag) color
# c15 = PHANGS_F555W_VEGA_TOT  = F555W (vegamag) total magnitude
# c16 = HA6562_FLUX     = Halpha estimate (see Whitmore 2023 for details) - NOTE: Objects out of the Field of View = 0
# c17 = CO_intensity    = molecular CO (2-1) flux (see Whitmore 2023 for details) - NOTE: Objects out of the Field of View = 1.0E20     
# c18 = hybrid_log_age_ogc   = log Age estimate (Old Globular Cluster = OGC box solution) 
# c19 = hybrid_log_mass_ogc  = log Mass estimate (Old Globular Cluster = OGC box solution)
# c20 = hybrid_ebv_ogc       = E(B-V) estimate (Old Globular Cluster = OGC box solution) 
# c21 = hybrid_log_age_vi    = log Age estimate (VI limit solution)
# c22 = hybrid_log_mass_vi   = log Mass estimate (VI limit solution)
# c23 = hybrid_ebv_vi        = E(B-V) estimate (VI limit solution) 
#
# ID_PHANGS_CLUSTERS_V0_9_1   PHANGS_X             PHANGS_Y           PHANGS_RA            PHANGS_DEC           PHANGS_CI            log_PHANGS_AGE_MINCHISQ   log_PHANGS_MASS_MINCHISQ   PHANGS_EBV_MINCHISQ   PHANGS_REDUCED_MINCHISQ   PHANGS_CLUSTER_CLASS   u-b                     b-v                      v-i                     PHANGS_F555W_VEGA_TOT   HA6562_FLUX   CO_intensity            hybrid_log_age_ogc   hybrid_log_mass_ogc   hybrid_ebv_ogc   hybrid_log_age_vi   hybrid_log_mass_vi  hybrid_ebv_vi  
  24                          8607.62      2983.47      160.9629034108622    11.665171858174405   1.455456706658091    6.0                       3.780354604493007          0.29                  4.054968120376002         2.0                    -1.2980989514024692     -0.25779000924298856     0.30197939055747014      22.452917509243974      0.0             1.0E20                  6.0                                   3.776873281340402                      0.29                              6.0                                       3.776873281340402                          0.29                                 
  42                          8165.71      3047.34      160.9678693958364    11.665875146715202   1.660101390028094    6.903089986991944         3.347356227694789          0.16                  4.023393079282539         1.0                    -1.1861380717394496     -0.023337688311912075    0.8101986709474431       22.520897604135374      0.0             1.0E20                  6.903089986991944                     3.343874904542184                      0.16                              6.903089986991944                         3.343874904542184                          0.16                                 
  60                          7505.21      3113.09      160.97529185738367   11.666599146894592   1.5955914805450373   6.0                       4.202865401701284          0.1                   3.9702244016623753        2.0                    -1.5649816820161462     -0.2715390674023723      0.12232977120743982      20.763062566373183      0.0             1.0E20                  6.0                                   4.199384078548682                      0.1                               6.0                                       4.199384078548682                          0.1                                  
  67                          7988.57      3137.51      160.96985997934246   11.666867639285588   1.5014636455994284   6.698970004336019         3.3236248342733044         0.32                  1.910992211233973         2.0                    -0.6567455644452203     -0.05423772516542158     0.39355095462591905      22.60007904080771       0.0             1.0E20                  6.698970004336019                     3.3201435111206914                     0.32                              6.698970004336019                         3.3201435111206914                         0.32                                 
  99                          7849.04      3350.66      160.97142785061916   11.669213559157088   1.6108051969050423   8.008600171761918         3.984999422396601          0.29                  1.5820155150487605        2.0                    -0.08924708498676281    0.1204867605088431       0.9980313733174491       23.488169350773568      0.0             1.0E20                  9.137037454789512                     4.1961476439121235                     0.0                               9.137037454789512                         4.1961476439121235                         0.0                                  
  121                         8594.68      3467.6       160.96304837280883   11.670499987688263   1.6797396386358552   6.0                       3.7251032189988975         0.35                  4.709747664355399         2.0                    -1.5947746023973721     0.19597476539666658      0.36204771723349083      22.705003907418774      0.0             1.0E20                  6.0                                   3.721621895846287                      0.35000000000000003               6.0                                       3.721621895846287                          0.35000000000000003                  
  131                         8123.92      3501.77      160.96833868878426   11.670876429709885   1.6526269706418395   6.0                       3.0157261171357748         0.05                  1.91944297098158          2.0                    -1.5531168646379285     -0.30096580872980994     0.013825859782052419     23.51283374847021       0.0             1.0E20                  6.0                                   3.012244793983161                      0.05                              6.0                                       3.012244793983161                          0.05                                 
  142                         8792.87      3549.72      160.9608210548361    11.671403573720529   1.4370194288900338   6.0                       3.1371287977920783         0.16                  0.7973963170617899        2.0                    -1.5496844801628669     -0.13049357243477644     0.058882590804341106     23.553524025653186      0.0             1.0E20                  6.0                                   3.1336474746394605                     0.16                              6.0                                       3.1336474746394605                         0.16                                 
  149                         7878.23      3561.24      160.97109968887622   11.67153109102268    1.8471038796587316   8.48000694295715          3.7695913250447055         0.01                  0.2349884381344053        1.0                    0.20439502046825098     0.14680086157825656      0.6259028669225337       23.669838004071103      0.0             1.0E20                  8.48000694295715                      3.7661100018920814                     0.01                              8.48000694295715                          3.7661100018920814                         0.01                                 
  151                         7633.07      3561.46      160.97385477600793   11.671533646726116   1.872288655529549    6.698970004336019         3.3074427550215963         0.17                  7.913455797957601         2.0                    -0.8088166462738968     -0.04138364746811618     -0.20418624033327504     21.911630524964444      0.0             1.0E20                  6.698970004336019                     3.303961431868987                      0.17                              6.698970004336019                         3.303961431868987                          0.17                                 
  212                         8170.75      3675.15      160.96781228899164   11.672784538723581   1.908208285570616    6.0                       3.599173850356753          0.15                  4.028515898744069         2.0                    -1.5219146254809033     -0.22064227609369524     0.2038427504429734       22.436713842413663      0.0             1.0E20                  6.0                                   3.5956925272041453                     0.15                              6.0                                       3.5956925272041453                         0.15                                 
  275                         8928.22      3850.67      160.95929967730257   11.674715555092048   1.2545225081998157   8.698970004336019         3.8506472033693653         0.0                   0.3171818482229163        2.0                    0.13692905709807945     0.21848178998189027      0.66636382744937         23.82459290440111       0.0             1.0E20                  8.48000694295715                      3.7516220047471323                     0.05                              8.48000694295715                          3.7516220047471323                         0.05                                 
  310                         6531.41      3927.46      160.98623513288746   11.675561959648372   1.3798994762958705   7.447158031342219         3.4159261839276547         0.13                  1.6374862200522855        1.0                    -0.8320184731063698     -0.03687058270270782     0.9348621691579915       23.60770536950728       0.0             1.0E20                  7.447158031342219                     3.4124448607750373                     0.13                              7.447158031342219                         3.4124448607750373                         0.13                                 
  366                         6139.08      4023.64      160.99064418405106   11.676620445667849   1.496184006748191    7.977723605288848         3.3856174467780793         0.0                   0.0296457297817288        2.0                    -0.6654532296372402     0.12075973260879991      0.46845787465404953      23.89331715547797       0.0             1.0E20                  7.977723605288848                     3.3821361236254495                     0.0                               7.977723605288848                         3.3821361236254495                         0.0                                  
  375                         5451.1       4037.0       160.99837579356702   11.676767268142703   1.4201721976199124   6.698970004336019         3.3471739769537403         0.35                  0.8087186393184783        2.0                    -0.8687172295134893     0.14811168568992628      0.28332318597353634      22.552356261656463      0.0             1.0E20                  6.698970004336019                     3.3436926538011313                     0.35000000000000003               6.698970004336019                         3.3436926538011313                         0.35000000000000003                  
  380                         6079.28      4043.38      160.99131622747112   11.676837685105404   1.894718291912264    8.574031267727719         3.8957958834551443         0.01                  0.619014182684059         1.0                    0.4270888780734907      0.1116840295468684       0.6557815104874329       23.54925647234653       0.0             1.0E20                  8.574031267727719                     3.892314560302517                      0.01                              8.574031267727719                         3.892314560302517                          0.01                                 
  448                         5757.16      4129.9       160.9949362829422    11.677789803828647   1.3943704025734294   8.133538908370218         3.926243564349118          0.08                  0.5220527949355233        1.0                    -0.4417634201813385     0.14240461483101186      0.6065140234635109       23.034383709330275      0.0             1.0E20                  8.133538908370218                     3.922762241196501                      0.08                              8.133538908370218                         3.922762241196501                          0.08                                 
  454                         8388.75      4138.97      160.9653620209376    11.677888964827478   1.7049378967988864   8.260071387985075         3.606285613089087          0.0                   0.4758343204541617        1.0                    -0.1940604978581888     -0.0013218415970719377   0.48160840036525343      23.76676349059684       0.0             1.0E20                  8.260071387985075                     3.6028042899364623                     0.0                               8.260071387985075                         3.6028042899364623                         0.0                                  
  465                         7706.04      4154.92      160.97303442531882   11.678064965147131   1.5789657177030945   8.041392685158225         3.6258486882802257         0.13                  0.0444778907071629        1.0                    -0.3858420233594586     0.17192618753554356      0.6482422993503789       23.838380871941407      0.0             1.0E20                  8.041392685158225                     3.6223673651276043                     0.13                              8.041392685158225                         3.6223673651276043                         0.13                                 
  469                         7513.02      4163.27      160.9752036151348    11.678156955140736   1.7269937543547949   8.385606273598313         3.816695665617321          0.01                  0.1361441553184166        1.0                    -0.11673251988724687    0.1324983544733982       0.5739480767970697       23.41898610057045       0.0             1.0E20                  8.385606273598313                     3.813214342464695                      0.01                              8.385606273598313                         3.813214342464695                          0.01                                 
  498                         6448.15      4205.71      160.98717082176128   11.678624254705152   1.6378868242788278   8.8555191556678           4.806889712270628          0.63                  0.0679623096263717        1.0                    1.573763663744998       1.0115021370146309       1.6393876838305736       23.75992757747589       0.0             1.0E20                  6.477121254719663                     4.472007382945705                      1.4000000000000001                10.138302698166282                        4.944347691148134                          0.10000000149011612                  
  505                         7173.51      4219.29      160.97901907426018   11.678773611453131   1.6594823262896097   6.6020599913279625        2.477046516259051          0.07                  0.4157567178159704        2.0                    -1.4342555398744707     -0.00863328974807942     -0.2162618961018623      23.75970235117545       0.0             1.0E20                  6.6020599913279625                    2.473565193106434                      0.07                              6.6020599913279625                        2.473565193106434                          0.07                                 
  523                         5052.68      4255.51      161.00285342968073   11.679171874518744   1.8584695746186308   8.008600171761918         3.437222128903378          0.03                  0.2840338131388157        2.0                    -0.3857521868731162     0.15061567110777574      0.5047918969189844       23.90519120935965       0.0             1.0E20                  8.008600171761918                     3.4337408057507397                     0.03                              8.008600171761918                         3.4337408057507397                         0.03                                 
  533                         5975.86      4261.96      160.99247852614275   11.67924325779951    1.5886260948962394   7.079181246047625         3.254336213623677          0.2                   0.2797672253298169        1.0                    -0.8322181528303361     0.23598980840025874      0.9826033899085012       23.33702010230864       0.0             1.0E20                  7.079181246047625                     3.250854890471055                      0.2                               8.071882007306126                         3.7575019552323754                         0.09000000357627869                  
  541                         6351.7       4269.94      160.98825475075307   11.67933113726066    1.5703285071271873   6.778151250383644         3.061016517806354          0.21                  0.8819198013865764        2.0                    -0.9055049332845861     -0.015593382387034893    0.4539872170756638       22.91829431502412       0.0             1.0E20                  6.778151250383644                     3.057535194653738                      0.21                              6.778151250383644                         3.057535194653738                          0.21                                 
  542                         7647.98      4272.58      160.9736868536788    11.679359908500507   1.4878921995645014   6.903089986991944         2.606980530758313          0.0                   2.299726860512294         1.0                    -1.4276786097868914     -0.041192232377316174    0.41376643451234685      23.800446120979664      0.0             1.0E20                  6.903089986991944                     2.6034992076056938                     0.0                               6.903089986991944                         2.6034992076056938                         0.0                                  
  543                         6595.36      4276.16      160.98551644277262   11.67939959457387    1.6764633734578809   6.0                       3.3815514391149786         0.13                  2.245047542396871         2.0                    -1.5900646137579173     -0.2376936515343253      0.07295934714493413      22.88148387759322       0.0             1.0E20                  6.0                                   3.3780701159623696                     0.13                              6.0                                       3.3780701159623696                         0.13                                 
  562                         6813.59      4300.44      160.98306391929802   11.679666789885996   1.5002908632073853   7.944482672150168         3.4426215396786852         0.0                   0.2426856964705517        2.0                    -0.6743222185109836     0.13564915355936336      0.38713017268881345      23.674310647891904      386.338441375   1.0E20                  7.944482672150168                     3.4391402165260545                     0.0                               7.944482672150168                         3.4391402165260545                         0.0                                  
  590                         6081.93      4334.78      160.99128650080763   11.680044704079851   1.763930948612987    6.903089986991944         3.3492489449667393         0.07                  0.8443302260466278        2.0                    -1.0724115501920686     -0.05697080348656769     0.567537925524384        22.14662611255734       2131.55643473   1.0E20                  6.903089986991944                     3.345767621814134                      0.07                              6.903089986991944                         3.345767621814134                          0.07                                 
  592                         7751.91      4335.35      160.9725188289881    11.68005067260868    1.7036313296322194   8.41664050733828          4.028015696666098          0.28                  0.0954825077040739        2.0                    0.0013982204140035037   0.4539776110387237       0.9395259895819592       23.79202389763729       957.870127408   1.0E20                  8.41664050733828                      4.024534373513467                      0.28                              8.41664050733828                          4.024534373513467                          0.28                                 
  615                         5606.03      4351.25      160.9966347958987    11.6802258292261     1.4518968702641466   6.301029995663981         2.869453924660519          0.17                  0.0381104591519242        2.0                    -1.4678791152570447     -0.1070110553306094      -0.0671454014834012      23.96411135294025       2253.5249835    1.0E20                  6.301029995663981                     2.8659726015078926                     0.17                              6.301029995663981                         2.8659726015078926                         0.17                                 
  617                         8789.96      4354.77      160.96085293303227   11.680263596850963   1.7066333591468306   6.0                       3.68297182182161           0.13                  1.6802875265375607        2.0                    -1.4561355657277133     -0.3048112400441738      0.1540862464895767       22.17652585759029       0.0             1.0E20                  6.0                                   3.6794904986690042                     0.13                              6.0                                       3.6794904986690042                         0.13                                 
  626                         8785.88      4365.48      160.96089877422156   11.680381470407823   1.7863831811511073   6.0                       4.381708715452288          0.11                  8.421668698643561         2.0                    -1.6758082894029513     -0.21711175718130704     0.2705734340470869       20.372752285906028      0.0             1.0E20                  6.0                                   4.378227392299685                      0.11                              6.0                                       4.378227392299685                          0.11                                 
  655                         7215.77      4383.85      160.97854409484177   11.680584672628036   1.531595709502427    6.0                       3.191640888229989          0.14                  1.100485482093075         2.0                    -1.4830316091450797     -0.17182064176593315     0.045123000130327995     23.34816934068021       2880.58959215   0.0                     6.0                                   3.188159565077378                      0.14                              6.0                                       3.188159565077378                          0.14                                 
  684                         4944.25      4412.63      161.0040720996349    11.680900996027905   1.8576231046840224   6.0                       3.7886115339063835         0.21                  1.3091463060596555        2.0                    -1.4239230494867314     -0.03549725705716611     0.09092996631254735      22.052340059798777      68148.9326332   0.0                     6.0                                   3.785130210753776                      0.21                              6.0                                       3.785130210753776                          0.21                                 
  703                         7921.02      4440.94      160.97061825960202   11.68121265025626    1.5883470243612443   6.0                       3.0139253785301907         0.09                  0.6405218022471467        2.0                    -1.4868457455118893     -0.2961135366211849      -0.12125018102564056     23.613414686313234      27221.2039551   0.0                     6.0                                   3.0104440553775733                     0.09                              6.0                                       3.0104440553775733                         0.09                                 
  722                         6069.29      4464.51      160.99142857737567   11.681472452320564   1.6243352251693186   6.0                       3.5509608469824916         0.28                  4.0016476289939895        1.0                    -1.3330809495061011     -0.24879039449080764     0.42042923540440924      23.02626671483158       60875.8617242   0.0                     6.0                                   3.547479523829883                      0.28                              6.0                                       3.547479523829883                          0.28                                 
  744                         6321.81      4486.8       160.98859067874284   11.681717799679513   1.6796442139347012   6.698970004336019         3.338135836896629          0.38                  0.9082592141782592        1.0                    -0.7296836404847262     0.03692100164208156      0.49924698544268864      22.77243070154696       6230.32988514   -0.8755559599742375     6.698970004336019                     3.3346545137440136                     0.38                              6.698970004336019                         3.3346545137440136                         0.38                                 
  794                         6232.83      4525.4       160.9895906698879    11.682142605447483   1.6465331702943289   6.0                       4.140247134052095          0.23                  8.14336395724835          2.0                    -1.4038999429723376     -0.2917374273773774      0.44555421414389684      21.424281877261265      50363.976453    2.12553450913681        6.0                                   4.136765810899489                      0.23                              6.0                                       4.136765810899489                          0.23                                 
  795                         5886.18      4525.98      160.9934864428689    11.682148922001161   1.687330776413012    8.510545010206613         3.800664573995567          0.0                   0.9239858724564232        1.0                    0.3679388601249407      0.162837273354409        0.5937096752816338       23.60133366263364       984.534535807   1.948870698397526       8.510545010206613                     3.7971832508429384                     0.0                               8.510545010206613                         3.7971832508429384                         0.0                                  
  806                         6210.07      4533.9       160.98984645575555   11.682236149895987   1.5562332533466376   6.845098040014257         4.171276350455562          0.0                   5.551985248631972         1.0                    -1.2966775880241848     -0.24087465925945395     0.45600770728338347      19.760227555116103      37429.215848    1.1045704307147566      6.845098040014257                     4.16779502730296                       0.0                               6.845098040014257                         4.16779502730296                           0.0                                  
  822                         6244.04      4540.16      160.989464689708     11.682305048713577   1.623532284623157    6.698970004336019         3.6716862750160133         0.27                  1.5290209490701312        2.0                    -0.8967363823127954     -0.0910582078708373      0.3380539693277491       21.5867031509367        55711.952514    2.0648560726453726      6.698970004336019                     3.6682049518634057                     0.27                              6.698970004336019                         3.6682049518634057                         0.27                                 
  835                         6085.73      4552.38      160.9912438356564    11.682439513436892   1.414702195637247    6.778151250383644         3.025008398119814          0.17                  0.737853946781454         2.0                    -0.9308147784959608     -0.045756806309508846    0.40401606271597146      22.88068074094296       3225.22743823   -1.0805911848683611     6.778151250383644                     3.021527074967204                      0.17                              6.778151250383644                         3.021527074967204                          0.17                                 
  852                         5540.61      4566.26      160.9973700955661    11.682592106997072   1.4887953975987491   7.0                       3.004219971216544          0.0                   4.865322688486787         2.0                    -1.5200409650556885     0.05087668754221042      1.0983882952108104       23.3974755082714        6820.23875888   2.0742409773702253      7.0                                   3.000738648063933                      0.0                               6.698970004336019                         2.9225312621866624                         0.10000000149011612                  
  881                         4956.87      4584.66      161.0039303909617    11.682794290049207   1.5139313429488226   6.0                       3.522767732654747          0.45                  1.7605115680865653        2.0                    -1.225829111688462      -0.036929728323080724    0.41825498349658474      23.57140342288994       4492.03273642   2.018193000149908       6.0                                   3.5192864095021403                     0.45                              6.0                                       3.5192864095021403                         0.45                                 
  890                         5121.49      4596.79      161.0020803376054    11.682927892506775   1.4796501725267015   6.0                       3.179007006694831          0.16                  0.4837441050646369        2.0                    -1.5924005341450354     0.003205772522573369     -0.03743019947325266     23.368299373060427      47588.1619786   4.963529865820548       6.0                                   3.1755256835422183                     0.16                              6.0                                       3.1755256835422183                         0.16                                 
  946                         8680.08      4634.1       160.96208752170074   11.683337885495792   1.6226432575833425   8.041392685158225         3.644870249787469          0.07                  0.1369216903344375        1.0                    -0.4767990636806516     0.106113245525993        0.5899146212386128       23.607167130260624      0.0             1.0E20                  8.041392685158225                     3.641388926634851                      0.07                              8.041392685158225                         3.641388926634851                          0.07                                 
  951                         4875.93      4637.58      161.00484006319473   11.683376647967062   1.6067419567482448   6.301029995663981         3.0480337988458293         0.15                  0.8579361428148115        2.0                    -1.5094583972855524     0.07127198051258432      -0.17179806530205255     23.374682416373897      6097.62333258   -0.7243627929254999     6.301029995663981                     3.044552475693212                      0.15                              6.301029995663981                         3.044552475693212                          0.15                                 
  955                         5684.64      4640.53      160.9957514609722    11.683409545374507   1.7408606430981235   9.418798290590354         6.856268828379176          0.71                  5.509711111115443         2.0                    0.5776696649962147      1.4410107898902886       2.2421308871083703       20.197450306165614      4437.33550974   2.5564949216043966      9.418798290590354                     6.852787505226571                      0.71                              10.138302698166282                        5.839338277821916                          0.10000000149011612                  
  970                         8018.35      4650.39      160.96952429290488   11.683517701044492   1.4935857012622145   6.0                       3.642715803531312          0.17                  2.3294732141616263        2.0                    -1.3199570940877514     -0.24201478660210185     0.08704762995458282      22.33921581128623       6909.16173865   0.0                     6.0                                   3.639234480378706                      0.17                              6.0                                       3.639234480378706                          0.17                                 
  1006                        6423.81      4677.59      160.9874443756035    11.683817555115967   1.6760804169053611   8.103803720955957         3.7666639276828553         0.0                   1.0667960917120718        1.0                    -0.3900067348510454     -0.02532299686968642     0.45696670693633124      23.146405355874062      1220.20480624   0.6740507593484302      8.103803720955957                     3.76318260453024                       0.0                               8.103803720955957                         3.76318260453024                           0.0                                  
  1024                        6509.71      4691.8       160.98647899572174   11.683973945279918   1.6469046998604198   7.913813852383717         3.6020435314472143         0.03                  0.919131289578944         1.0                    -0.46965425995238874    0.027444943730767335     0.5801509880299065       23.415603665597075      789.376768043   0.4319048130551589      7.913813852383717                     3.5985622082946045                     0.03                              7.913813852383717                         3.5985622082946045                         0.03                                 
  1033                        8069.57      4697.08      160.96894862921783   11.684031515793913   1.687569397502197    6.6020599913279625        2.5867028860587986         0.0                   0.8339812417074961        2.0                    -1.3912485433647        -0.1835340471547262      -0.4556859451997326      23.263426428084056      3062.24357162   0.0                     6.6020599913279625                    2.5832215629061914                     0.0                               6.6020599913279625                        2.5832215629061914                         0.0                                  
  1040                        7643.28      4702.83      160.97373945342352   11.68409505061111    1.5806848200365684   6.778151250383644         2.960384324268047          0.11                  0.4946629127357483        1.0                    -0.9363196545596715     -0.03689680487912028     0.22449206957932333      22.783475244915312      1359.37846095   1.2626485487668668      6.778151250383644                     2.9569030011154376                     0.11                              6.778151250383644                         2.9569030011154376                         0.11                                 
  1043                        6861.52      4706.04      160.98252520453795   11.684130635756345   1.7433923390751636   7.880813592280791         3.3468662494551102         0.0                   0.6596654349403681        2.0                    -0.5345228747222954     0.078751788289388        0.3637790168159256       23.84251890498354       1594.01197827   1.0625983359941724      7.880813592280791                     3.343384926302486                      0.0                               7.880813592280791                         3.343384926302486                          0.0                                  
  1064                        5880.29      4723.68      160.9935526914466    11.684324718579918   1.9096067860417447   8.008600171761918         3.6537023291793442         0.19                  0.0750893856141693        2.0                    -0.4506332144968894     0.31081206981255605      0.6918677432693485       23.88146801118256       1334.49737114   1.3085606960999203      8.008600171761918                     3.6502210060267037                     0.19                              8.008600171761918                         3.6502210060267037                         0.19                                 
  1103                        7147.34      4754.56      160.979313023216     11.68466456218331    1.805401753153136    8.008600171761918         3.9343202344158565         0.09                  0.1652303414810516        1.0                    -0.4641253321406573     0.13387133751633584      0.6336421478871088       22.89805741020489       957.386921807   0.4663554770919088      8.008600171761918                     3.930838911263241                      0.09                              8.008600171761918                         3.930838911263241                          0.09                                 
  1125                        6975.98      4765.23      160.98123884154674   11.684782033569602   1.5739423907692822   6.903089986991944         3.3009669025921484         0.0                   12.562893803141977        2.0                    -1.4025380909728113     -0.2656588243033724      0.6906456420372393       22.245888231673625      6108.30800465   0.9545325382219467      6.903089986991944                     3.2974855794395403                     0.0                               6.903089986991944                         3.2974855794395403                         0.0                                  
  1126                        6250.46      4765.93      160.9893925646112    11.684789773529664   1.5725549500077982   6.0                       3.6331539419362335         0.14                  0.936356320194862         2.0                    -1.513406419735908      -0.19018012901952375     0.013722877715171222     22.256837604321003      3094.43563351   -0.3114108321376852     6.0                                   3.629672618783629                      0.14                              6.0                                       3.629672618783629                          0.14                                 
  1147                        6092.36      4775.2       160.99116936588658   11.68489177234567    1.66345625286823     6.0                       3.9590162389623487         0.45                  1.0331213075957066        1.0                    -1.1991606839041324     0.05310463221993089      0.48054958907527023      22.48191700343324       101370.974073   3.7386811946930387      6.0                                   3.9555349158097393                     0.45                              6.0                                       3.9555349158097393                         0.45                                 
  1153                        5391.36      4778.1       160.99904752637738   11.684923456253127   1.6147497967692492   7.531478917042255         3.513930350099879          0.21                  0.2283329197448888        2.0                    -0.848712201284787      0.2608814736774825       0.8446993723201217       23.67706035550092       1866.19580981   0.5294639325063076      7.531478917042255                     3.5104490269472532                     0.21                              7.531478917042255                         3.5104490269472532                         0.21                                 
  1170                        6563.79      4792.46      160.98587121902247   11.68508176355671    1.449692045345956    6.6020599913279625        2.867617541462941          0.02                  0.5798843603358718        2.0                    -1.4001799318950177     -0.21191954095691656     -0.07900931788449128     22.72454783178597       9588.3578268    0.08713178824871967     6.6020599913279625                    2.8641362183103323                     0.02                              6.6020599913279625                        2.8641362183103323                         0.02                                 
  1173                        6112.33      4793.04      160.9909449369637    11.685088114913052   1.4591268923033869   6.6020599913279625        3.1565983033201714         0.26                  6.869466328992773         1.0                    -1.0909361799464143     -0.32579541712349425     0.3366599757963584       22.90720559660796       21110.5030652   3.42968518527733        6.6020599913279625                    3.153116980167561                      0.26                              6.6020599913279625                        3.153116980167561                          0.26                                 
  1198                        6143.94      4804.79      160.99058969091524   11.685217435315995   1.5592191025573108   8.729974285699555         4.651806805012887          0.31                  1.3948602939266173        2.0                    0.8452412675336873      0.5266417241482984       1.0869503128470228       22.873158039664787      14443.1754147   0.9091737451679004      10.138302698166282                    5.227560780043658                      0.09000000357627869               10.138302698166282                        5.227560780043658                          0.09000000357627869                  
  1208                        7472.94      4810.04      160.9756537601649    11.685275034965956   1.8685353700519285   8.133538908370218         3.830727176657554          0.12                  0.0170570118704553        2.0                    -0.349559002339479      0.24982519182614737      0.6292578176808732       23.375534009940942      1572.80585691   1.87851846521034        8.133538908370218                     3.8272458535049334                     0.12                              8.133538908370218                         3.8272458535049334                         0.12                                 
  1213                        6785.84      4811.6       160.98337571520636   11.685292392858537   1.4446817160507308   8.071882007306126         3.823103246631453          0.24                  0.6229249706159382        1.0                    -0.30651265722134724    0.19301003268256522      0.8681398588331142       23.79273244145785       959.80833691    0.486560151640472       8.071882007306126                     3.819621923478823                      0.24                              8.071882007306126                         3.819621923478823                          0.24                                 
  1237                        7808.37      4829.75      160.97188402754657   11.68549178709038    1.4157267392562702   6.698970004336019         2.763628212747485          0.06                  0.0158007869876332        1.0                    -1.155407324943777      -0.07929985365601766     -0.03737321219794154     23.078075536812296      857.986502606   1.006808617480236       6.698970004336019                     2.7601468895948695                     0.06                              6.698970004336019                         2.7601468895948695                         0.06                                 
  1247                        5627.8       4837.12      160.99639032809569   11.68557310642911    1.5916811756950853   8.133538908370218         3.989874829309996          0.02                  0.4031741070573389        1.0                    -0.4992542758676315     0.16597837491208622      0.4694568987344887       22.640107768891514      2569.42619879   1.3166115975140698      8.133538908370218                     3.9863935061573823                     0.02                              8.133538908370218                         3.9863935061573823                         0.02                                 
  1259                        5982.35      4842.69      160.99240572426982   11.685634515019766   1.820572313969076    6.0                       3.692215246070731          0.06                  2.410478663533004         2.0                    -1.6644307496386794     -0.2759679254845544      0.002760578561705529     21.877279960622484      101022.501122   2.8215128654313624      6.0                                   3.688733922918127                      0.06                              6.0                                       3.688733922918127                          0.06                                 
  1279                        8534.26      4856.92      160.96372610156183   11.685790277398567   1.7327543412537965   6.903089986991944         2.999606734594905          0.26                  0.5887244412431523        2.0                    -1.1415950732722067     0.3193432149746869       0.7581059616880701       23.584685045899707      0.0             1.0E20                  6.903089986991944                     2.99612541144229                       0.26                              6.903089986991944                         2.99612541144229                           0.26                                 
  1345                        6753.23      4900.17      160.98374219181517   11.68626715871591    1.8748161210271488   8.729974285699555         4.0205646886116515         0.0                   0.0964210221518352        1.0                    0.20178056964186908     0.35532253622703536      0.6376270095868577       23.41838404751383       12953.8352957   3.692627397923855       8.729974285699555                     4.01708336545903                       0.0                               8.729974285699555                         4.01708336545903                           0.0                                  
  1357                        6770.24      4913.97      160.98355102302054   11.686419033425253   1.4764154578061095   6.0                       3.6963705626920302         0.32                  2.9189386134474           1.0                    -1.5074171680487183     0.06806322074656279      0.3307276792131759       22.69848253260012       77524.0634009   5.698527028001898       6.0                                   3.6928892395394177                     0.32                              6.0                                       3.6928892395394177                         0.32                                 
  1389                        7488.34      4938.81      160.97548063076067   11.686692213655737   1.7207646475660363   6.0                       3.9105250950906005         0.19                  0.3460914066202           2.0                    -1.4625166432453724     -0.12101128761596058     0.02822593584102151      21.702717422454743      30919.3154359   3.765019525442019       6.0                                   3.907043771937997                      0.19                              6.0                                       3.907043771937997                          0.19                                 
  1435                        4614.81      4962.64      161.0077749068329    11.68695391319124    1.5568562545227185   9.669037800885157         4.86830096900177           0.05                  0.3744201614482139        1.0                    -0.1385715296358221     0.9824876503502153       1.2836184754859978       23.527044570583417      1788.58833091   0.5732976089468031      10.138302698166282                    4.985673522403189                      0.10000000149011612               10.138302698166282                        4.985673522403189                          0.10000000149011612                  
  1440                        5967.97      4965.4       160.9925673628847    11.68698500337807    1.6987367018313009   6.0                       3.8717717254370756         0.25                  1.4904780980392809        2.0                    -1.3753210695459899     -0.13275203067016506     0.2195985101547855       22.046189138512347      90509.2270983   11.857210599170157      6.0                                   3.8682904022844697                     0.25                              6.0                                       3.8682904022844697                         0.25                                 
  1456                        7915.38      4975.17      160.97068130557548   11.687092151104132   1.4860132506181436   6.0                       3.4108227844585155         0.2                   0.8780242255647879        1.0                    -1.4613771641836664     -0.05502274350186198     0.07903198641428943      22.97493606277108       46741.0202927   3.3170741379311504      6.0                                   3.4073414613059048                     0.2                               6.0                                       3.4073414613059048                         0.2                                  
  1477                        6789.11      4982.59      160.98333894326075   11.687174232303665   1.571011940013692    6.0                       3.3233069020407404         0.18                  0.162963751288227         2.0                    -1.429668310717556      -0.12042898335297281     -0.011788543818155972    23.112437582019584      46321.3717081   5.122621259225061       6.0                                   3.319825578888126                      0.18                              6.0                                       3.319825578888126                          0.18                                 
  1486                        5700.73      4991.81      160.99557076056647   11.687275582356294   1.9023789967777225   6.698970004336019         2.7610986563406317         0.32                  0.877141149362386         2.0                    -0.6729331368178464     0.12629301975294993      0.14236647322641716      23.888742862888787      4019.0520319    0.6092485302768692      6.698970004336019                     2.7576173331880205                     0.32                              6.698970004336019                         2.7576173331880205                         0.32                                 
  1502                        5705.44      5000.49      160.99551783005407   11.687371112214144   1.6139107024246064   6.778151250383644         2.8905404278197957         0.21                  0.0611102226655049        2.0                    -0.9632948130995054     0.16338467256001366      0.37697155420186235      23.270201272905634      4264.12548428   1.2134042342222249      6.778151250383644                     2.8870591046671787                     0.21                              6.778151250383644                         2.8870591046671787                         0.21                                 
  1512                        7120.04      5008.92      160.9796197623204    11.687463942713377   1.6279000083296764   6.698970004336019         2.7951452816328968         0.31                  6.64661134490819          2.0                    -0.7067760013742799     -0.31905785190435765     0.3717681531303576       23.935920385131         933.760274294   -0.07342035423437283    6.698970004336019                     2.791663958480256                      0.31                              6.698970004336019                         2.791663958480256                          0.31                                 
  1549                        6731.06      5043.74      160.98399133481303   11.687847228615928   1.4824904810673147   8.008600171761918         3.437335501193815          0.01                  0.0792010145301419        2.0                    -0.6152442756282568     0.17461238169478221      0.43311036383557067      23.82256538351796       1136.7015688    0.3672322109604019      8.008600171761918                     3.433854178041184                      0.01                              8.008600171761918                         3.433854178041184                          0.01                                 
  1568                        5430.02      5053.62      160.99861317925578   11.68795572512441    1.6398147612075469   8.8555191556678           3.9928770888845952         0.0                   0.8582945291246356        1.0                    0.190491634915805       0.4273984902718091       0.7279172930320748       23.73714493949155       2406.33251171   3.4577140181659285      8.824125833916549                     3.9663069525903425                     0.0                               8.824125833916549                         3.9663069525903425                         0.0                                  
  1591                        6865.58      5068.98      160.98247951713682   11.68812499124937    1.6349011975755847   8.385606273598313         4.42492628930509           0.39                  0.1710130287286336        1.0                    0.26578668719836074     0.5785484929845559       1.035264286725841        23.093820330106603      4066.12267114   0.28220934045863266     10.138302698166282                    5.054727908589647                      0.019999999552965164              10.138302698166282                        5.054727908589647                          0.019999999552965164                 
  1612                        6318.34      5084.63      160.9886297241531    11.688297250316117   2.009106010271596    6.6020599913279625        3.61271834654278           0.94                  1.3563914771754957        2.0                    -0.39115868651347085    0.8355099432171222       0.9901290684536548       23.76230633194016       1196.57862153   0.8572669089905679      9.700270937356438                     4.475559274500196                      0.05000000074505806               9.700270937356438                         4.475559274500196                          0.05000000074505806                  
  1650                        5031.2       5100.73      161.00309538144842   11.68847397549866    1.6019557102171151   6.0                       4.17151211860459           0.21                  3.699612685684309         2.0                    -1.460709945375175      -0.24836358948622106     0.23201318885016065      21.21815140865734       13224.303436    1.9567395554209677      6.0                                   4.168030795451986                      0.21                              6.0                                       4.168030795451986                          0.21                                 
  1660                        5451.37      5105.33      160.99837325975082   11.68852483225824    1.4929384693648995   6.0                       3.7314192191866953         0.2                   0.4341404335645852        2.0                    -1.4396650351227827     -0.133637642272042       -0.002045166964784073    22.167528977168672      78451.9961193   7.164407102074986       6.0                                   3.72793789603409                       0.2                               6.0                                       3.72793789603409                           0.2                                  
  1723                        6986.4       5132.06      160.98112165702616   11.688819199135088   1.804517550186328    6.6020599913279625        3.516253460320983          0.18                  3.1744495096968306        2.0                    -1.1577809887802495     -0.2622116569578772      0.1601532804674406       21.683827441843807      4621.83928732   2.1216731851906374      6.6020599913279625                    3.5127721371683793                     0.18                              6.6020599913279625                        3.5127721371683793                         0.18                                 
  1774                        6988.02      5168.94      160.98110344241255   11.68922508366577    1.625001859316496    6.845098040014257         2.721528497712193          0.0                   2.001934987308068         2.0                    -1.3298052687810227     -0.08886679077638959     0.4081784879198729       23.311697111292556      40600.4051089   6.707932356789342       6.845098040014257                     2.7180471745595782                     0.0                               6.845098040014257                         2.7180471745595782                         0.0                                  
  1783                        6967.77      5177.57      160.9813310229478    11.689320065844441   1.4705083222047204   8.574031267727719         3.8475792645634708         0.09                  0.9123790620793616        1.0                    0.30171182843488253     0.1350130582186786       0.8324680200130778       23.967528048812596      19322.9323156   3.4624896309065494      8.574031267727719                     3.8440979414108467                     0.09                              8.574031267727719                         3.8440979414108467                         0.09                                 
  1801                        8173.83      5189.9       160.96777654250505   11.68945519922423    1.787351085835946    8.60530504614111          4.024093738683829          0.0                   1.368528877405882         1.0                    0.09045335912252028     0.16925578325325574      0.5602225632199342       23.219493037730903      793.501406713   0.0                     8.60530504614111                      4.020612415531221                      0.0                               8.60530504614111                          4.020612415531221                          0.0                                  
  1812                        5411.84      5206.44      160.99881757097484   11.68963758546393    1.4953560882362371   6.698970004336019         3.227487385944541          0.59                  1.1679148941115425        1.0                    -0.5965105663499131     0.21519888768969864      0.7397990849086966       23.716470973389324      3081.22593748   1.5182544339951325      6.698970004336019                     3.22400606279192                       0.59                              6.698970004336019                         3.22400606279192                           0.59                                 
  1825                        8967.02      5216.26      160.9588621351882    11.68974458717326    1.6133359325999426   8.103803720955957         3.8457585596282473         0.12                  0.1421357216099051        1.0                    -0.2819385020275291     0.15504988725871627      0.6702457581376855       23.339609364550192      0.0             1.0E20                  8.103803720955957                     3.8422772364756357                     0.12                              8.103803720955957                         3.8422772364756357                         0.12                                 
  1830                        4857.52      5221.41      161.00504739053844   11.689802007715304   1.8169236056638092   6.845098040014257         3.084592204996512          0.12                  0.2194021156682717        2.0                    -1.011946151920224      0.0038706575071500993    0.45665359738181266      22.72395548981325       1663.40328674   -0.6351513243044639     6.845098040014257                     3.081110881843905                      0.12                              6.845098040014257                         3.081110881843905                          0.12                                 
  1853                        5308.04      5235.67      160.9999841584583    11.689959226100065   1.5147080370099897   6.698970004336019         2.9956081489054704         0.29                  0.4016500944507328        2.0                    -0.8256196108582046     0.02462768593768061      0.3589464193963039       23.302762714467605      4231.22611584   0.8185799333946657      6.698970004336019                     2.992126825752852                      0.29                              6.698970004336019                         2.992126825752852                          0.29                                 
  1863                        4970.86      5246.22      161.00377361814947   11.690075134120667   1.2779718293381332   6.698970004336019         2.8175545357709244         0.01                  0.1826643040347338        2.0                    -1.2418274895689478     -0.11424432257598482     -0.15742899814366496     22.766053267288346      1302.2117786    0.6457226082408196      6.698970004336019                     2.814073212618313                      0.01                              6.698970004336019                         2.814073212618313                          0.01                                 
  1907                        5416.76      5275.83      160.99876231039656   11.690401263265771   1.761818410083395    7.944482672150168         3.942046405762382          0.26                  1.05047072371408          1.0                    -0.20203492773688936    0.34479269628093334      0.8401935373210847       23.309955804639475      12233.4281632   2.391734859930553       7.944482672150168                     3.9385650826097636                     0.26                              7.944482672150168                         3.9385650826097636                         0.26                                 
  1918                        8355.0       5280.6       160.96574036246082   11.690453263173717   1.543275301498649    7.0                       3.1474015002513474         0.12                  0.7699130048805278        1.0                    -1.034096499310106      0.039187733951628445     1.0304524819606513       23.346485931360743      0.0             1.0E20                  7.0                                   3.1439201770987313                     0.12                              7.505149978319906                         3.5605040666591865                         0.10000000149011612                  
  1921                        5344.38      5281.37      160.99957576902295   11.690462198615366   1.7560559385947745   6.903089986991944         3.776353571426389          0.0                   5.490102386228339         2.0                    -1.4540272724805554     -0.08618135926375814     0.5097427398463701       20.936463393386543      8888.61794617   2.2503952119897153      6.903089986991944                     3.7728722482737855                     0.0                               6.903089986991944                         3.7728722482737855                         0.0                                  
  1935                        5842.76      5291.51      160.99397463659741   11.690573992438612   1.910541613077322    8.041392685158225         4.865382808633816          0.65                  1.0383017058712165        1.0                    -0.03841607104117628    0.736548021878356        1.3075641227509642       22.390634859768163      2193.22303683   -0.02321463444474932    10.138302698166282                    5.454888900796784                      0.10000000149011612               10.138302698166282                        5.454888900796784                          0.10000000149011612                  
  1977                        5340.79      5314.23      160.99961613291717   11.69082383933827    1.3915910384292798   6.698970004336019         2.9146951711334648         0.1                   1.2421366855277691        2.0                    -1.2094223507920852     0.01517750696129383      -0.15843631222903198     22.75759050405006       9416.81640868   3.4088541107087282      6.698970004336019                     2.9112138479808496                     0.1                               6.698970004336019                         2.9112138479808496                         0.1                                  
  2043                        7931.65      5358.04      160.97049820932992   11.691305837752264   1.9325137949668856   8.071882007306126         5.612568523697936          0.52                  1.2412724263259691        1.0                    -0.11180556648225348    0.5996222375294877       1.1196041299613562       20.153017832401197      1743.85809538   1.9426045550769127      9.543943942482906                     5.904489624147165                      0.10000000149011612               9.543943942482906                         5.904489624147165                          0.10000000149011612                  
  2053                        4852.98      5367.25      161.0050985213721    11.691407054559177   1.68519927474813     6.903089986991944         2.9302011633144844         0.08                  0.2692006715089687        2.0                    -1.038434557047566      0.07510962904562746      0.5048105300936037       23.162546868344464      1123.86992957   0.2291926001211651      6.903089986991944                     2.926719840161866                      0.08                              6.903089986991944                         2.926719840161866                          0.08                                 
  2070                        6729.35      5379.26      160.9840105183112    11.691539812698819   1.4398324665193618   8.227886704613674         3.6341831281271384         0.11                  1.0589509951800542        1.0                    0.08849270913014351     0.3119259988351537       0.5870108288113727       23.938761548650632      1091.68264606   2.013728384679636       8.227886704613674                     3.6307018049745254                     0.11                              8.227886704613674                         3.6307018049745254                         0.11                                 
  2099                        4874.67      5404.44      161.00485478050783   11.691816366663707   2.043290019115965    7.690196080028514         3.5517648216078817         0.11                  0.2088160194952821        2.0                    -0.6255505753538273     0.2183695471966267       0.6386494842489192       23.41559162981011       1306.0368445    -0.7603404762309447     7.690196080028514                     3.5482834984552625                     0.11                              7.690196080028514                         3.5482834984552625                         0.11                                 
  2101                        6363.37      5405.31      160.98812366966274   11.691826514919399   1.738378651672233    6.0                       3.7151736869615193         0.35                  4.359952589781962         2.0                    -1.272890161084284      -0.20419687186826607     0.36260635148338594      22.80752660963236       7236.44703448   0.4656640187462909      6.0                                   3.711692363808913                      0.35000000000000003               6.0                                       3.711692363808913                          0.35000000000000003                  
  2106                        5223.39      5407.06      161.0009356090774    11.691845422493632   1.722557736975781    8.041392685158225         3.597964362236149          0.0                   0.4108911109907987        2.0                    -0.543852672337259      0.0021525053670501393    0.5167959824411064       23.51707121135669       3570.90359219   1.2342707537418207      8.041392685158225                     3.5944830390835305                     0.0                               8.041392685158225                         3.5944830390835305                         0.0                                  
  2114                        7253.92      5413.73      160.97811500706425   11.691919061255465   1.647912480437819    6.845098040014257         4.001475447812946          0.15                  1.0793893839672688        1.0                    -0.8946034246915993     -0.04853362256508831     0.4862000228317278       20.546475574247648      13992.3337556   1.6343243700755365      6.845098040014257                     3.9979941246603428                     0.15                              6.845098040014257                         3.9979941246603428                         0.15                                 
  2124                        7509.98      5421.9       160.97523721075743   11.69200887778984    1.6557764716999162   7.6020599913279625        3.8088959013023547         0.06                  0.8201248637960558        1.0                    -0.715460184576191      0.04128552483097181      0.6948771955857787       22.543728712637588      780.433223441   0.2696268971727643      7.6020599913279625                    3.805414578149747                      0.06                              7.6020599913279625                        3.805414578149747                          0.06                                 
  2158                        7868.85      5457.41      160.9712039399933    11.692399498235412   1.536909460420817    6.0                       3.9863731812034997         0.24                  2.4407756174000186        2.0                    -1.5130704662184407     -0.09295822697380274     0.2335967955947389       21.73941056065979       120102.645161   2.7671668452328935      6.0                                   3.9828918580508956                     0.24                              6.0                                       3.9828918580508956                         0.24                                 
  2162                        3951.73      5458.33      161.01522752236127   11.692408613610604   1.4542960471356965   8.292256071356476         4.574595297941827          0.41                  0.9285997930398896        1.0                    0.03137082252824541     0.44238866603611626      1.0817805372551135       22.740975483720888      644.956570925   1.0E20                  10.138302698166282                    5.1961832598310345                     0.0                               10.138302698166282                        5.1961832598310345                         0.0                                  
  2195                        4317.37      5499.67      161.01111822204598   11.692863961539667   1.424590206628786    6.698970004336019         2.723890791471464          0.17                  1.749255322156911         2.0                    -0.7526120644742917     -0.19072797513920747     0.10656151193764885      23.57809635880209       660.144244228   0.0                     6.698970004336019                     2.720409468318845                      0.17                              6.698970004336019                         2.720409468318845                          0.17                                 
  2201                        5388.04      5505.12      160.9990851992421    11.692924713221798   1.5466003705096347   9.38738982633873          5.267512898876781          0.07                  0.5105116762852556        1.0                    0.17160438215140417     0.756626693310885        1.3225279207458307       22.06820350617266       3353.81446031   0.8140446661027122      10.138302698166282                    5.562985972060364                      0.10000000149011612               10.138302698166282                        5.562985972060364                          0.10000000149011612                  
  2223                        5206.22      5519.47      161.00112864322472   11.693082547290821   1.6351705349544563   10.138302698166282        5.164916266879507          0.04                  0.0211861007094606        1.0                    0.4922595437784274      0.9754926072121464       1.419223415570002        23.729746661503405      1045.93084343   2.9846785402511884      10.138302698166282                    4.918093744589934                      0.10000000149011612               10.138302698166282                        4.918093744589934                          0.10000000149011612                  
  2226                        5838.29      5522.04      160.99402494167003   11.693111101817703   1.716586040598994    6.954242509439325         3.4127815252824245         0.36                  3.2823169014581555        1.0                    -1.034332819962792      0.7249340107590498       1.0326894804798101       23.04560031464943       1776.08647009   -0.07469339984475623    6.954242509439325                     3.4093002021298053                     0.36                              9.199755177253476                         4.377948205909685                          0.0                                  
  2269                        4939.3       5560.54      161.00412852970663   11.693534378814645   1.5535196079121367   6.477121254719663         3.250771174361827          0.07                  0.0247624332872542        2.0                    -1.534669210681713      -0.1462693671138524      -0.22974953496060024     22.4532289672442        27141.0783914   3.0616853533258213      6.477121254719663                     3.2472898512092203                     0.07                              6.477121254719663                         3.2472898512092203                         0.07                                 
  2289                        5601.42      5577.7       160.99668709663123   11.693723590227133   1.4191873112564717   8.198657086954423         4.826941281466217          0.67                  0.0407620608933693        1.0                    0.3012396049386261      0.7549958167782655       1.4025899869937923       22.76056177293552       1210.91544449   0.38467354660397013     10.138302698166282                    5.307902003911007                      0.10000000149011612               10.138302698166282                        5.307902003911007                          0.10000000149011612                  
  2304                        5633.9       5593.12      160.99632206583354   11.693893308422462   1.444239383383376    6.778151250383644         3.0834842413196424         0.08                  0.536392911290974         1.0                    -1.0733318861719887     -0.08649333356859756     0.28918566754022734      22.436219973029225      971.593044041   0.0                     6.778151250383644                     3.080002918167036                      0.08                              6.778151250383644                         3.080002918167036                          0.08                                 
  2341                        4800.94      5630.22      161.00568358410513   11.69430114724003    1.844833550419458    8.698970004336019         3.913164109991785          0.02                  3.4908008087376894        2.0                    2.555421382838926       0.37605376828753023      0.4605903214834015       23.61166396958865       6702.77800021   1.1445705352646678      8.667452952889954                     3.8761681648617254                     0.0                               8.667452952889954                         3.8761681648617254                         0.0                                  
  2347                        9186.37      5633.79      160.95639643530527   11.694339488827826   1.6496215075304854   6.698970004336019         3.028289111979548          0.54                  0.4559276647272481        2.0                    -0.6991168027995727     0.4636344232447449       0.5162992070916843       23.94026877651819       0.0             1.0E20                  6.698970004336019                     3.0248077888269203                     0.54                              6.698970004336019                         3.0248077888269203                         0.54                                 
  2351                        7514.58      5641.94      160.9751854126829    11.694430538128264   1.6443605811414248   6.698970004336019         2.897484568033693          0.33                  1.5380767604113887        2.0                    -0.7965697727172945     0.10368325957003677      0.17143446547578023      23.58496533308104       1247.30669199   0.6544497801463247      6.698970004336019                     2.894003244881085                      0.33                              6.698970004336019                         2.894003244881085                          0.33                                 
  2357                        8026.21      5647.27      160.96943527879498   11.694488913216002   1.5439763753275466   6.0                       3.6439147128652842         0.28                  4.027150479735524         2.0                    -1.4327058170384674     -0.12656450300168487     0.4149377834095773       22.769553816615204      119534.463152   2.0257209420717968      6.0                                   3.6404333897126766                     0.28                              6.0                                       3.6404333897126766                         0.28                                 
  2372                        8025.41      5659.04      160.96944426184461   11.694618449132808   1.4381101657279571   6.903089986991944         2.878196450590255          0.02                  1.9602152888240885        2.0                    -1.462699385479734      0.22556901357474501      0.35263711445545454      23.046188184336906      159841.856586   3.7616142155084398      6.903089986991944                     2.8747151274376326                     0.02                              6.903089986991944                         2.8747151274376326                         0.02                                 
  2402                        8485.52      5690.14      160.9642731260524    11.694960368348191   1.4960126232846438   6.0                       4.097974031677817          0.13                  2.5417795995553853        2.0                    -1.5318441589744296     -0.2209227344633682      0.08587189191750255      21.0982783539402        0.0             1.0E20                  6.0                                   4.0944927085252125                     0.13                              6.0                                       4.0944927085252125                         0.13                                 
  2404                        8349.99      5695.37      160.96579632518495   11.695018041165055   1.6598998608287256   6.477121254719663         3.1434244977670533         0.22                  0.1265820064229812        2.0                    -1.3569978596006749     -0.038775064177187346    -0.05962944900532463     23.219239247073457      0.0             1.0E20                  6.477121254719663                     3.1399431746144386                     0.22                              6.477121254719663                         3.1399431746144386                         0.22                                 
  2434                        7647.65      5751.46      160.97368980334863   11.695635803558302   1.402187301429756    6.6020599913279625        2.493233486744109          0.01                  0.1438509111326305        2.0                    -1.4270331233936773     -0.1746153778120707      -0.23732216069128143     23.56853809242519       2894.07359506   -0.011924859912590378   6.6020599913279625                    2.489752163591489                      0.01                              6.6020599913279625                        2.489752163591489                          0.01                                 
  2442                        5195.93      5759.35      161.00124443015105   11.695722554012491   1.4669021194827008   9.950608224784231         5.5467964822554885         0.19                  0.0825004308513191        1.0                    0.4633684505661364      1.1296705278025385       1.5558089177138896       22.815455586372373      8653.73617949   2.379000286110552       10.138302698166282                    5.23767159941828                       0.10000000149011612               10.138302698166282                        5.23767159941828                           0.10000000149011612                  
  2460                        5168.37      5781.52      161.00155418735503   11.695966531282062   1.5732191466719612   6.0                       3.790431811750251          0.16                  0.2367261774050477        2.0                    -1.5266859459550979     -0.09642028631541066     -0.034999748985462986    21.879871355221457      85140.8008424   3.6019066019049752      6.0                                   3.786950488597646                      0.16                              6.0                                       3.786950488597646                          0.16                                 
  2464                        7306.53      5782.58      160.97752360371618   11.695978442376669   1.6062343645869357   6.698970004336019         4.291376337627045          1.23                  0.2764649799177622        1.0                    0.21570545769018423     0.9843891808042784       1.5393046661201382       23.052729890200386      802.002261218   0.7164389810846791      10.138302698166282                    5.175687161433202                      0.10000000149011612               10.138302698166282                        5.175687161433202                          0.10000000149011612                  
  2507                        7657.83      5836.3       160.9735753474793    11.696569509728445   2.019968993277068    9.262213705476416         4.783957837571284          0.0                   1.1121566036429438        1.0                    -0.13480548002353743    0.6997434314736957       1.149373712406355        22.722177561617425      1901.94870879   0.2505656965051306      10.013174409878868                    5.216416305957032                      0.10000000149011612               10.013174409878868                        5.216416305957032                          0.10000000149011612                  
  2510                        4574.05      5839.32      161.00823374425542   11.69660222884191    1.5182877572966924   6.954242509439325         3.1998458407525274         0.0                   0.6536637954159522        1.0                    -1.220532401734598      -0.013704338932384985    0.7404469544014773       22.597672507932963      1912.98242679   0.04855803593619403     6.954242509439325                     3.1963645175999207                     0.0                               6.954242509439325                         3.1963645175999207                         0.0                                  
  2517                        8162.06      5842.69      160.96790833620744   11.696639523971053   1.4983623361082383   7.977723605288848         3.6735768588280093         0.13                  1.394458310565626         1.0                    -0.11008047622195605    0.03032557223536614      0.7593668977528871       23.669454264160255      7222.0753309    -0.34957775727266055    7.977723605288848                     3.6700955356753973                     0.13                              7.977723605288848                         3.6700955356753973                         0.13                                 
  2535                        8271.8       5852.65      160.96667496768504   11.696749056812438   1.9144663505512      6.0                       4.338744579094154          0.26                  0.4717523344446214        2.0                    -1.4341695107781156     -0.02907501700084225     0.13896975082475294      20.859127096825087      410359.521528   3.890503399325953       6.0                                   4.33526325594155                       0.26                              6.0                                       4.33526325594155                           0.26                                 
  2543                        6142.83      5859.69      160.99060233379643   11.69682719543987    1.5577503966169723   8.32221929473392          5.044334335261694          0.52                  0.2424256977732766        1.0                    0.2420941063340365      0.6126243669102784       1.216053330798271        21.93105387508675       1915.3793385    0.0                     10.138302698166282                    5.632450293589194                      0.10000000149011612               10.138302698166282                        5.632450293589194                          0.10000000149011612                  
  2553                        9088.74      5868.7       160.9574934112778    11.696924916240368   1.634986974653281    7.880813592280791         3.5712323813693527         0.04                  0.0230537627448479        2.0                    -0.6332201230547909     0.11036351989263338      0.5306760848694019       23.452964093909102      0.0             1.0E20                  7.880813592280791                     3.567751058216735                      0.04                              7.880813592280791                         3.567751058216735                          0.04                                 
  2565                        7490.97      5879.04      160.97545065673978   11.697039965660062   1.661157753145972    6.6020599913279625        4.127055323699526          1.07                  0.7789771849325505        2.0                    -0.36113611399049006    0.6449284626859431       1.3527494540872063       23.028509366460657      47038.5208416   11.405833522904617      6.6020599913279625                    4.123574000546913                      1.07                              6.6020599913279625                        4.123574000546913                          1.07                                 
  2591                        4634.38      5908.18      161.0075557568762    11.697360121388746   1.6251096000224816   8.292256071356476         3.8598920987385448         0.0                   1.1957431514205483        1.0                    -0.38445875896253767    0.21668192091291516      0.28785327912704517      23.076745957220005      1656.29175293   -0.3346308434612279     8.292256071356476                     3.856410775585923                      0.0                               8.292256071356476                         3.856410775585923                          0.0                                  
  2614                        4608.39      5940.89      161.00784788517956   11.697720091721848   1.6292847038239724   6.903089986991944         3.1432992311913566         0.0                   6.092081449084902         2.0                    -1.4278304250867464     -0.08066496877165719     0.5355895886929574       22.54078215719924       1593.70104761   1.286552751223442       6.903089986991944                     3.139817908038752                      0.0                               6.903089986991944                         3.139817908038752                          0.0                                  
  2616                        8011.39      5943.38      160.96960163839313   11.697747777974751   1.5367774011918272   6.0                       3.5977009598425864         0.25                  0.3709958322695409        2.0                    -1.4257164824373412     -0.026982265752828027    0.12694186257584406      22.66996262017823       11694.785632    2.2551809838833488      6.0                                   3.5942196366899744                     0.25                              6.0                                       3.5942196366899744                         0.25                                 
  2621                        4894.64      5945.33      161.0046307309176    11.697769175392407   1.8495118590402533   8.133538908370218         3.638169149110359          0.1                   0.5488874381559832        2.0                    -0.5084291350566374     0.13898875411810963      0.6400647126894938       23.83217861453682       5748.41667601   1.6022982809117157      8.133538908370218                     3.6346878259577373                     0.1                               8.133538908370218                         3.6346878259577373                         0.1                                  
  2627                        8597.29      5952.14      160.96301671238402   11.697843723787052   1.5738071295907403   8.260071387985075         3.807354636293706          0.13                  0.3620186325779593        2.0                    -0.3701267692111543     0.2542995302723057       0.655452564553201        23.670011472655126      0.0             1.0E20                  8.260071387985075                     3.803873313141087                      0.13                              8.260071387985075                         3.803873313141087                          0.13                                 
  2644                        4101.78      5959.87      161.01354168381602   11.697928501637168   1.8602261344017728   6.698970004336019         2.9634085097443337         0.42                  0.162178675412099         2.0                    -0.7891052742041573     0.2609190795685912       0.3636656084745482       23.731378380949696      6853.03031781   2.5472998261064506      6.698970004336019                     2.9599271865917145                     0.42                              6.698970004336019                         2.9599271865917145                         0.42                                 
  2656                        6990.14      5976.19      160.9810794394686    11.698109317815346   1.55931325574991     8.260071387985075         4.990111459778373          0.41                  1.7253198853734464        1.0                    -0.06252731229255204    0.5543914020422029       1.0115335548976283       21.604706028388268      1199.57737156   0.7619786070623605      10.044422155711842                    5.561168695797392                      0.0                               10.044422155711842                        5.561168695797392                          0.0                                  
  2657                        7468.39      5976.93      160.97570438986287   11.698117309160434   1.5787690575454414   6.0                       3.1810968425500574         0.12                  0.4652604534013497        2.0                    -1.5408331633290828     -0.1721338768066083      0.013089919680776774     23.292256302165736      90082.412224    11.642898794103692      6.0                                   3.177615519397449                      0.12                              6.0                                       3.177615519397449                          0.12                                 
  2673                        4943.71      5991.77      161.00407926645525   11.698280307310613   1.2455979704913485   6.0                       3.4425870771242137         0.31                  0.1535415402389788        2.0                    -1.349929557839772      -0.008446392497798882    0.14509720527195924      23.24512174236945       18661.8203104   3.306833183863052       6.0                                   3.4391057539716052                     0.31                              6.0                                       3.4391057539716052                         0.31                                 
  2681                        6690.07      5996.61      160.9844519229682    11.698334095996128   1.8218418226739024   8.54282542695918          4.288612180391456          0.42                  0.4575730178960894        1.0                    0.6933500415265819      0.6980182100682342       1.1394626871585203       23.77861231999602       1345.75141273   0.0                     10.138302698166282                    4.880432205883978                      0.10000000149011612               10.138302698166282                        4.880432205883978                          0.10000000149011612                  
  2686                        4000.62      6000.51      161.014678664954     11.698375658954834   1.320131640373588    6.0                       3.664263159220463          0.12                  0.0243951571481923        2.0                    -1.530157483028379      -0.11888491648601374     -0.14905198925324115     22.03493631371661       18731.9519475   1.0E20                  6.0                                   3.6607818360678577                     0.12                              6.0                                       3.6607818360678577                         0.12                                 
  2696                        4449.12      6011.81      161.00963798214636   11.698500468274158   1.7511401558392994   8.354108439147401         3.6582556812403944         0.0                   0.3467091784431231        2.0                    -0.001574292209969741   0.20624346752209277      0.443267999472269        23.69137549895069       3046.03519689   1.7594799936173702      8.354108439147401                     3.6547743580877667                     0.0                               8.354108439147401                         3.6547743580877667                         0.0                                  
  2700                        4471.61      6020.97      161.0093852251326    11.69860129922929    1.5793608660314369   6.698970004336019         2.7039709376471337         0.04                  0.9732309567164864        2.0                    -1.1696082725327983     -0.22337525597328423     -0.0020579020353146404   23.216265986154024      7012.87224295   3.323605808760582       6.698970004336019                     2.7004896144945194                     0.04                              6.698970004336019                         2.7004896144945194                         0.04                                 
  2710                        7434.27      6041.78      160.9760878372756    11.698831033641536   1.7829034775378425   6.0                       4.08385550810771           0.62                  0.1269854539926596        2.0                    -1.0303914728542054     0.2532438844472047       0.5962861975871299       22.68047901204025       56907.4392563   3.3963332026368462      6.0                                   4.080374184955103                      0.62                              6.0                                       4.080374184955103                          0.62                                 
  2712                        8758.98      6043.28      160.96119938928743   11.698846615835548   1.6703831362076826   6.0                       3.5079818672204492         0.12                  0.6448665288977975        2.0                    -1.5475743244010474     -0.14653498306717694     -0.02741591580024405     22.468761024661557      0.0             1.0E20                  6.0                                   3.5045005440678434                     0.12                              6.0                                       3.5045005440678434                         0.12                                 
  2731                        4680.35      6078.22      161.00703924000888   11.699231543000385   1.6833102955900647   6.6020599913279625        2.6089540408789285         0.2                   1.9903122558137536        2.0                    -1.3580859096363227     0.12941973704435838      -0.4446666230450944      23.80698226385121       6985.32066771   1.8339318297895166      6.6020599913279625                    2.605472717726293                      0.2                               6.6020599913279625                        2.605472717726293                          0.2                                  
  2767                        5257.92      6146.02      161.0005479454967    11.69997810657315    1.5286812051288798   6.477121254719663         4.553469532987308          1.4                   0.589257156800045         1.0                    -0.0471619526936955     1.1584462688531687       1.5818421161321758       23.518908412059297      1311.43099464   0.5840615670230132      10.138302698166282                    5.003504654874378                      0.10000000149011612               10.138302698166282                        5.003504654874378                          0.10000000149011612                  
  2772                        8599.63      6148.96      160.96299022839528   11.700009834897424   1.8033549086525356   8.44870631990508          4.052884215790241          0.31                  0.211350296007528         1.0                    0.13009603763896038     0.39735685375513086      1.0340335434465402       23.89640348860057       0.0             1.0E20                  9.23095955574857                      4.170442327450517                      0.10000000149011612               9.23095955574857                          4.170442327450517                          0.10000000149011612                  
  2824                        8549.9       6208.62      160.96354909268715   11.700666471468669   1.788476749259761    6.698970004336019         3.7682635345284763         1.02                  0.0115592902657814        1.0                    -0.2128932731966522     0.7685266256617176       1.2884311260684598       23.713211838598557      0.0             1.0E20                  10.138302698166282                    4.931543909991419                      0.10000000149011612               10.138302698166282                        4.931543909991419                          0.10000000149011612                  
  2832                        6614.42      6216.31      160.98530214235      11.70075202160762    1.4402210246835097   8.667452952889954         4.595913807578048          0.55                  1.1775873739659468        1.0                    3.2444097353548784      0.6863265965913357       1.403719771965406        23.69940422222609       2418.21276344   0.0                     6.845098040014257                     3.609524836648699                      0.8300000000000001                10.138302698166282                        4.953943970596769                          0.10000000149011612                  
  2863                        9107.86      6234.29      160.95727809640337   11.700948415019997   1.4707361132579273   6.778151250383644         2.9320989484238287         0.35                  0.054969398048742         1.0                    -0.8563824289304769     0.29119231989866634      0.5914966512036308       23.643167642305038      0.0             1.0E20                  6.778151250383644                     2.928617625271211                      0.35000000000000003               6.778151250383644                         2.928617625271211                          0.35000000000000003                  
  2881                        5999.79      6250.58      160.99221003950788   11.701129130221705   1.4977573717677464   8.227886704613674         5.0710305079147355         0.6                   0.2409209818244489        1.0                    0.2367764127437404      0.7396730791038628       1.2639835711684277       21.94339325269347       32575.868683    2.575982611146812       8.227886704613674                     5.0675491847621235                     0.6                               8.227886704613674                         5.0675491847621235                         0.6                                  
  2887                        8213.19      6252.7       160.96733337542142   11.701151873771014   1.50583330309201     7.0                       3.1089647891545806         0.11                  3.3621215058933025        1.0                    -1.2356058949484598     2.43587411802082E-4      1.2201096457488703       23.50636380235664       994.394389459   0.0                     7.0                                   3.1054834660019686                     0.11                              7.414973347970818                         3.4792895826332764                         0.10000000149011612                  
  2888                        8970.82      6252.8       160.95881828326984   11.701152280216794   1.5934451158450829   6.698970004336019         2.9715432110976527         0.42                  0.0853995757921008        1.0                    -0.6664947670389054     0.2007205570899302       0.45260161184343417      23.746319341674354      0.0             1.0E20                  6.698970004336019                     2.9680618879450362                     0.42                              6.698970004336019                         2.9680618879450362                         0.42                                 
  2902                        6825.31      6263.72      160.98293192114033   11.70127377464791    1.8033203874016588   9.105850674385144         4.785018771505535          0.0                   0.2413490857368888        1.0                    0.10440700617139953     0.6248185886861073       1.075236511978094        22.31234729777777       1549.36707408   0.0                     10.138302698166282                    5.416744174458128                      0.05999999865889549               10.138302698166282                        5.416744174458128                          0.05999999865889549                  
  2906                        7519.35      6265.56      160.97513151909644   11.70129382041409    1.5961467349444278   7.0                       3.65364260860783           0.27                  0.8337230326663672        1.0                    -1.087227014679467      0.47037466941069894      1.0525187440696975       22.43828729063714       63474.274247    3.219268440017346       7.0                                   3.6501612854552192                     0.27                              7.0                                       3.6501612854552192                         0.27                                 
  2912                        7367.09      6269.25      160.97684278669325   11.701334493826177   1.517542927604552    9.011993114659257         4.346254238155545          0.23                  0.0160822070521095        1.0                    0.46017218447759944     0.7961593969263525       1.21189842421348         23.889276849988057      6472.14733202   1.4788071813310586      10.138302698166282                    4.841930266800341                      0.10000000149011612               10.138302698166282                        4.841930266800341                          0.10000000149011612                  
  2975                        4888.29      6298.08      161.00470235250233   11.701651380447757   1.7051765054774626   6.778151250383644         4.34798536972869           1.44                  0.5374445221584958        1.0                    -0.3455943118610669     1.4875605338734843       2.036845637306829        23.57674885258736       7806.4850493    5.406302804041968       6.778151250383644                     4.344346256622719                      1.44                              10.138302698166282                        4.993177574706618                          0.10000000149011612                  
  3000                        6196.47      6312.17      160.9899995381877    11.701806996947969   1.705596635442303    6.301029995663981         5.849820277077475          0.33                  0.5620202301699233        2.0                    -1.3051959043480483     -0.02413168806390331     0.17303286913495697      17.07097428567451       4050793.15722   381.33111855085747      6.301029995663981                     5.846338953924873                      0.33                              6.301029995663981                         5.846338953924873                          0.33                                 
  3003                        4974.23      6313.61      161.0037364715791    11.701822355728082   1.4091678115728306   6.0                       4.021679244605762          0.54                  0.9432109184271158        2.0                    -1.2040673577882721     0.2163577553781728       0.5769087480610509       22.60046816175347       71457.7668929   8.39205749430969        6.0                                   4.018197921453153                      0.54                              6.0                                       4.018197921453153                          0.54                                 
  3004                        6878.9       6313.88      160.9823296080017    11.70182580503799    1.651464829225553    8.167317334748176         4.6823059589766            0.5                   0.1221127543203747        1.0                    0.04676248570946839     0.588586669963064        1.1611909727287788       22.529356441528307      1262.8474631    0.0                     10.138302698166282                    5.338531151861273                      0.05000000074505806               10.138302698166282                        5.338531151861273                          0.05000000074505806                  
  3009                        6196.65      6318.25      160.98999751596466   11.701873910749255   1.6978250900601726   6.477121254719663         5.596171857672548          0.44                  0.3974578392982361        1.0                    -1.1570096097890001     0.08093027027888411      0.3590412326319665       17.87406675369907       4620545.14113   329.67746818872575      6.477121254719663                     5.592690534519946                      0.44                              6.477121254719663                         5.592690534519946                          0.44                                 
  3017                        6181.95      6322.11      160.99016273198745   11.70191639019687    1.8379105917104368   6.0                       5.221028966594496          0.37                  0.0515713453915312        2.0                    -1.2932147302900994     0.07798244395197784      0.19352433226753973      18.97967904836607       3699359.65684   232.9798591303456       6.0                                   5.217547643441893                      0.37                              6.0                                       5.217547643441893                          0.37                                 
  3028                        6185.0       6329.64      160.99012845363958   11.701999262451766   1.6960766493184891   6.903089986991944         4.421182058056875          0.23                  0.4833475999378925        2.0                    -1.0726873564155994     0.15856334720093557      0.8455711056989017       20.017881330294745      3597564.929     208.7520350707218       6.903089986991944                     4.417700734904272                      0.23                              6.903089986991944                         4.417700734904272                          0.23                                 
  3051                        7023.46      6341.32      160.98070487063657   11.702127768889968   1.4606129474959233   8.667452952889954         4.744284139873125          0.5                   1.6071793975001325        1.0                    1.8549183855090483      0.7284886516340201       1.2811866222391153       23.130506385904305      1092.89562102   0.0                     8.667452952889954                     4.74080281672051                       0.5                               10.138302698166282                        5.142166934407753                          0.10000000149011612                  
  3054                        5411.33      6341.97      160.9988238550204    11.7021347233636     1.512321204748375    8.260071387985075         4.887365994468163          0.51                  0.5243136981616656        1.0                    0.12653889034313792     0.5931066382883934       1.1789071799699862       22.20693279219193       1677.75321343   0.0                     10.138302698166282                    5.515736021925144                      0.09000000357627869               10.138302698166282                        5.515736021925144                          0.09000000357627869                  
  3057                        6148.97      6344.85      160.99053340270666   11.702166651704847   1.779127225724495    6.903089986991944         4.053185344192153          0.02                  0.5560497733475663        2.0                    -1.2935430076510492     -0.009306427501829972    0.4375537956791504       20.21215798130352       1464378.39297   202.61830526254994      6.903089986991944                     4.04970402103955                       0.02                              6.903089986991944                         4.04970402103955                           0.02                                 
  3072                        6212.14      6352.87      160.98982342601002   11.702254925081924   2.109652537159921    6.6020599913279625        3.745253160681721          0.16                  0.1816988226470796        2.0                    -1.1904273257476596     -0.18179485132013085     0.1716067807550523       21.029421240068835      835242.451925   159.8702268206821       6.6020599913279625                    3.741771837529117                      0.16                              6.6020599913279625                        3.741771837529117                          0.16                                 
  3081                        6076.36      6357.55      160.9913494805031    11.702306409960403   1.6855779971456917   6.903089986991944         4.288168993893644          0.2                   0.8342289540652659        2.0                    -0.9642949345990033     0.02660657122977028      0.7728554163801498       20.25438821137023       284953.877477   43.46641638924272       6.903089986991944                     4.284687670741041                      0.2                               6.903089986991944                         4.284687670741041                          0.2                                  
  3084                        6265.82      6358.37      160.9892201082913    11.702315461760643   1.7569649924314166   6.6020599913279625        4.205815961604995          0.48                  0.2255810210406282        2.0                    -0.8953699488487992     0.15924001069032556      0.5066079589560921       20.88655256958415       254307.334452   39.269614347313144      6.6020599913279625                    4.202334638452391                      0.48                              6.6020599913279625                        4.202334638452391                          0.48                                 
  3089                        6139.89      6360.04      160.99063545671973   11.702333824680851   1.502083169276614    6.778151250383644         5.555578048398354          0.5                   0.7000036977250426        1.0                    -0.6944963957706243     0.28412016933620876      0.8517128424844422       17.63942935191539       1491588.30991   148.54426068270848      6.778151250383644                     5.552096725245752                      0.5                               6.778151250383644                         5.552096725245752                          0.5                                  
  3094                        6211.68      6360.97      160.98982859706734   11.702344070023438   1.836728531345288    6.903089986991944         4.1184395530386375         0.03                  1.9131731567014447        2.0                    -1.261974217779418      -0.07140831602814401     0.5083890735589343       20.114658072951823      715753.585991   119.21135182033625      6.903089986991944                     4.114958229886034                      0.03                              6.903089986991944                         4.114958229886034                          0.03                                 
  3112                        4495.84      6369.95      161.00911321640785   11.702442039083284   1.644045982361666    6.954242509439325         4.000926091017276          0.09                  1.0446115200801411        2.0                    -1.1148139134667545     0.020054235713693913     0.930169811839427        20.925515499392024      1638.89391674   0.137707393816891       6.954242509439325                     3.997444767864672                      0.09                              6.954242509439325                         3.997444767864672                          0.09                                 
  3128                        6055.36      6375.8       160.99158550660144   11.702507257360066   1.888300813677305    6.845098040014257         3.768962365076188          0.26                  0.0337549883153918        2.0                    -0.9059857082235254     0.23890269735829506      0.5311209879210992       21.40644292172296       216269.871555   54.150513240005154      6.845098040014257                     3.7654810419235827                     0.26                              6.845098040014257                         3.7654810419235827                         0.26                                 
  3152                        4914.37      6384.36      161.00440929692326   11.702600957980708   1.656510056671057    6.477121254719663         2.974833752864207          0.1                   1.2412890370982137        2.0                    -1.5107140353054973     -0.22589454199132675     -0.35085417292174625     23.281426259294285      52832.4028258   3.1445382247693425      6.477121254719663                     2.971352429711589                      0.1                               6.477121254719663                         2.971352429711589                          0.1                                  
  3159                        6074.72      6387.31      160.99136791838546   11.702633934986464   2.072243308355107    6.903089986991944         4.1124823356765985         0.16                  0.1325375688278447        2.0                    -1.074639813264099      0.10306648290570664      0.6665044256695225       20.520557060170063      652832.430059   116.5049305963472       6.903089986991944                     4.109001012523995                      0.16                              6.903089986991944                         4.109001012523995                          0.16                                 
  3187                        6052.45      6399.74      160.9916182173809    11.7027707297898     1.5859475527395732   6.903089986991944         4.827531326611038          0.06                  0.912056121997454         1.0                    -1.164780573761746      -0.03719994329290799     0.5569958715992982       18.42648830505105       370878.716641   132.43883674276236      6.903089986991944                     4.824050003458436                      0.06                              6.903089986991944                         4.824050003458436                          0.06                                 
  3195                        7947.83      6403.97      160.97031568973213   11.702816867771313   1.482151025813667    6.698970004336019         2.921581537022941          0.37                  0.9224743241035074        1.0                    -0.7456224252848713     0.005656147091382735     0.4455675644385515       23.766967515536777      864.802485168   1.6882594867164344      6.698970004336019                     2.9181002138703054                     0.37                              6.698970004336019                         2.9181002138703054                         0.37                                 
  3222                        7361.48      6415.71      160.97690578175462   11.702946369586831   1.4150866379094948   6.477121254719663         3.523752241940357          0.59                  0.3190032491620892        1.0                    -1.0635884181932163     0.33160288608242183      0.44973504126193475      23.477095148848075      43673.5996114   7.086885298640248       6.477121254719663                     3.520270918787736                      0.59                              6.477121254719663                         3.520270918787736                          0.59                                 
  3239                        7501.1       6420.35      160.97533656380458   11.70299737839429    1.4944797929448357   8.103803720955957         3.985677812221006          0.3                   0.2305770516395487        1.0                    -0.20048404911777595    0.29993624592734136      0.923746056827337        23.588727690002862      1440.02647025   3.3933973520925482      8.103803720955957                     3.982196489068386                      0.3                               8.103803720955957                         3.982196489068386                          0.3                                  
  3260                        8203.35      6426.59      160.96744383589305   11.703065637073118   1.8417034960588852   6.698970004336019         3.2755932736698945         0.6900000000000001    0.1134948529786263        1.0                    -0.4667691837714969     0.372982080126917        0.8758151263763629       23.90199837803485       8366.97952602   0.0                     6.698970004336019                     3.272111950517278                      0.6900000000000001                6.698970004336019                         3.272111950517278                          0.6900000000000001                   
  3262                        7679.78      6427.33      160.97332834109613   11.703074111810027   1.549109264810473    6.0                       3.371492279226081          0.23                  0.7579521246699388        2.0                    -1.4157942438675022     0.043375566280438704     0.04169788889388926      23.110131322162815      24648.7249959   2.6410663123509104      6.0                                   3.36801095607347                       0.23                              6.0                                       3.36801095607347                           0.23                                 
  3266                        5938.29      6428.46      160.99290128986644   11.703086784140138   1.5726990192370334   9.543943942482906         6.152507396816248          1.09                  5.205474851354607E-6      2.0                    ""                      1.8686107573466195       2.679304315508798        23.31394519066182       62513.5645675   13.662772601874394      9.543943942482906                     6.14902607366364                       1.09                              9.543943942482906                         6.14902607366364                           1.09                                 
  3300                        6036.49      6442.11      160.99179760353232   11.703237031993611   1.5403396770006292   6.903089986991944         4.669898700742213          0.07                  1.4334613340854383        1.0                    -1.2141227477728833     -0.029181658671099342    0.6835657144744829       18.90129742799043       418533.541109   114.84900736377753      6.903089986991944                     4.66641737758961                       0.07                              6.903089986991944                         4.66641737758961                           0.07                                 
  3311                        4093.09      6446.95      161.01363987454954   11.70328907789119    1.926237725929541    6.845098040014257         3.605496935654963          0.5                   0.1518772894098536        2.0                    -0.6699779876137448     0.46117225682823104      0.8925171603651627       22.604595280732195      245773.640727   22.976047267244933      6.845098040014257                     3.6020156125023517                     0.5                               6.845098040014257                         3.6020156125023517                         0.5                                  
  3345                        8167.18      6456.85      160.96785033502456   11.70339869186473    1.504933650923202    6.0                       3.6126634616244497         0.25                  0.8502874175486121        2.0                    -1.3430213106880586     -0.14827925706440226     0.14450491483191286      22.66640085410924       27367.5216293   0.0                     6.0                                   3.609182138471841                      0.25                              6.0                                       3.609182138471841                          0.25                                 
  3378                        6034.34      6468.03      160.99182177320907   11.7035222955533     1.5496006267065754   6.0                       5.500182719887638          0.27                  0.3540055845024249        1.0                    -1.4619013227430386     0.04855245865562097      0.04045341196192709      17.934128115582933      1012940.88356   100.73098194531273      6.0                                   5.496701396735035                      0.27                              6.0                                       5.496701396735035                          0.27                                 
  3382                        6227.44      6470.76      160.9896514811469    11.703552371890224   1.5077066609894505   6.698970004336019         3.565975364593923          0.23                  0.6852725803666597        2.0                    -0.9897447044520291     -0.02513034132160641     0.07697261309747816      21.67423544644321       99003.0014357   106.35190878144182      6.698970004336019                     3.562494041441318                      0.23                              6.698970004336019                         3.562494041441318                          0.23                                 
  3399                        6264.71      6483.05      160.9892325968514    11.703687634302948   1.6611644271131327   6.778151250383644         4.685814645556517          0.63                  0.6641203660774839        1.0                    -0.5127295195287545     0.35197314550100245      1.0590529171161975       20.250881011811455      208354.421869   62.762734274316045      6.778151250383644                     4.682333322403914                      0.63                              6.778151250383644                         4.682333322403914                          0.63                                 
  3404                        7927.17      6484.8       160.970547839717     11.703706459794873   1.6075875821633618   7.0                       3.2101746060624357         0.13                  1.7990486675055857        2.0                    -1.2982839783538473     0.152891364205189        1.1597793221496033       23.276787678127143      11814.0786501   2.3678904748530925      7.0                                   3.206693282909824                      0.13                              7.447158031342219                         3.561654544954874                          0.10000000149011612                  
  3426                        5760.84      6495.55      160.99489570753988   11.703825096344957   1.7740742440556998   9.105850674385144         5.053980284165956          0.09                  0.3695678580006015        1.0                    0.25433457159618555     0.6811542229101981       1.2085388390431717       21.938313628281104      4734.58995945   2.113511188112285       10.138302698166282                    5.613888979416099                      0.10000000149011612               10.138302698166282                        5.613888979416099                          0.10000000149011612                  
  3432                        7816.97      6497.0       160.97178639475513   11.703840793806618   1.4815492062291913   6.477121254719663         3.168990860594006          0.18                  0.8298798945274345        2.0                    -1.3446700904296804     -0.21032164161651323     0.02242059056806056      23.1042625207087        7465.27786996   2.1019110951764977      6.477121254719663                     3.165509537441396                      0.18                              6.477121254719663                         3.165509537441396                          0.18                                 
  3434                        7481.66      6497.29      160.97555501994012   11.70384415426006    1.6576157416095474   6.301029995663981         2.9029179797830533         0.15                  0.6953468661513484        2.0                    -1.6337004859703832     0.041916424097063754     -0.2136262612537081      23.742107317551707      41615.9298408   2.440102564373522       6.301029995663981                     2.899436656630438                      0.15                              6.301029995663981                         2.899436656630438                          0.15                                 
  3435                        6026.28      6497.41      160.99191236749581   11.703845637115268   1.640774907165457    6.0                       5.332400669757127          0.44                  1.5326823548270565        1.0                    -1.1608087661903248     -0.05874495714804695     0.5309153548009995       19.07443949308267       628674.528131   64.20036038612598       6.0                                   5.328919346604525                      0.44                              6.0                                       5.328919346604525                          0.44                                 
  3449                        8120.29      6501.43      160.96837730922454   11.70388935326491    1.289757707726131    6.0                       3.548469347763134          0.46                  2.643561419747666         2.0                    -1.470796597771475      0.27753523447444195      0.26207753960268576      23.423908544831097      3557.13024209   -0.25294556156569115    6.0                                   3.5449880246105216                     0.46                              6.0                                       3.5449880246105216                         0.46                                 
  3461                        6029.49      6508.32      160.99187629186625   11.703965708387729   1.4012987652990925   6.6020599913279625        5.042242763190529          0.6                   0.4006011900269136        1.0                    -0.8139506033067612     0.2611880500006407       0.7090272334626135       19.21338647048536       522525.208479   66.8947635980032        6.6020599913279625                    5.038761440037926                      0.6                               6.6020599913279625                        5.038761440037926                          0.6                                  
  3464                        6016.74      6509.3       160.99201959229666   11.703976491172034   1.533968651174666    6.903089986991944         4.598426731987691          0.29                  0.8047410697715573        1.0                    -0.9715775045209014     0.17458411101285876      0.911543581361336        19.766919851956416      500690.372446   79.04166897287861       6.903089986991944                     4.594945408835088                      0.29                              6.903089986991944                         4.594945408835088                          0.29                                 
  3499                        6254.51      6521.18      160.98934724108793   11.704107275060352   1.8565699180117208   6.698970004336019         4.11466820214521           0.54                  0.6016028132618626        2.0                    -0.6415951583440993     0.23874408332510555      0.5802789507397215       21.29530731556721       401621.462511   65.03498446120632       6.698970004336019                     4.111186878992604                      0.54                              6.698970004336019                         4.111186878992604                          0.54                                 
  3529                        6114.47      6530.24      160.99092118562928   11.704206966072956   1.5057229578077145   9.105850674385144         5.469487928152356          0.0                   0.8936873373958447        1.0                    0.06962836916920523     0.6701834436048593       1.0704424174053209       20.599032480869845      124414.569463   113.2704058149286       9.105850674385144                     5.466006604999747                      0.0                               9.105850674385144                         5.466006604999747                          0.0                                  
  3554                        6256.87      6539.82      160.98932071850638   11.7043124188655     1.822477242885831    6.698970004336019         4.231732956954969          0.64                  0.5293909779633338        2.0                    -0.5491744862335075     0.281263445054897        0.9020799145300451       21.413215151076308      433036.384074   9.402366256383482       6.698970004336019                     4.228251633802362                      0.64                              6.698970004336019                         4.228251633802362                          0.64                                 
  3560                        6041.48      6541.0       160.99174154015535   11.70432537237466    1.6348421898880223   6.0                       5.102402054885577          0.31                  1.4643173677599717        2.0                    -1.4260999066702666     0.014970632641240655     0.27418195442663773      19.14784799924085       846854.222191   145.63913023745098      6.0                                   5.098920731732974                      0.31                              6.0                                       5.098920731732974                          0.31                                 
  3570                        6214.7       6545.21      160.98979467823884   11.704371733938832   1.7449664495414474   6.0                       6.015078101753938          0.26                  0.3409427169854667        2.0                    -1.417543365792998      -0.043714021286866966    0.12345190277015661      16.67000066157355       2960478.00666   110.75377849793573      6.0                                   6.011596778601335                      0.26                              6.0                                       6.011596778601335                          0.26                                 
  3590                        6214.41      6551.81      160.9897979384623    11.704444370568387   1.710940827014233    6.0                       5.400479391609745          0.23                  0.699463410584449         1.0                    -1.483932919480175      -0.06413927653653317     0.11584441115267197      18.11286797831716       3534851.79535   125.02164532825071      6.0                                   5.396998068457143                      0.23                              6.0                                       5.396998068457143                          0.23                                 
  3593                        6201.24      6552.17      160.98994595946388   11.704448330885993   1.4363622195451256   8.198657086954423         4.973983259328097          0.05                  0.1254268421137108        1.0                    -0.46611135216052446    0.23546945234281935      0.5204309502908124       20.3565883614515        2501798.86933   133.05954634535885      8.198657086954423                     4.970501936175493                      0.05                              8.198657086954423                         4.970501936175493                          0.05                                 
  3624                        6032.85      6568.49      160.99183854059558   11.704627913344765   1.5479919448462658   6.0                       5.486723103872643          0.31                  0.6218127747156673        2.0                    -1.3451771683534517     -0.06128566685351444     0.23311399694538792      18.19086732501858       1711630.16095   259.6340997881648       6.0                                   5.483241780720041                      0.31                              6.0                                       5.483241780720041                          0.31                                 
  3625                        5725.02      6568.67      160.99529832196603   11.704629810681354   1.4450258304117622   9.011993114659257         4.769738395622502          0.24                  0.423653495736188         1.0                    0.3624199800312091      0.7688789455483729       1.2213451479780986       22.8679069168972        3472.11213637   0.0                     10.138302698166282                    5.244498079082979                      0.10000000149011612               10.138302698166282                        5.244498079082979                          0.10000000149011612                  
  3627                        6198.78      6569.74      160.98997361038698   11.70464169817184    1.4569181720695656   6.0                       5.7683197132763055         0.74                  0.1239033908239078        1.0                    -0.8547010071270194     0.39356874886759385      0.7407399589375778       18.836072679182323      1681629.41519   142.8139594390068       6.0                                   5.764838390123703                      0.74                              6.0                                       5.764838390123703                          0.74                                 
  3630                        5523.93      6570.83      160.99755842562107   11.704653505617234   1.5514187114033928   8.949390006644913         5.048566176757078          0.32                  0.1563256794230564        1.0                    0.43499933556360304     0.7401588143987645       1.325660441477332        22.37893793840374       1786.68670219   0.0                     10.138302698166282                    5.435503942853072                      0.10000000149011612               10.138302698166282                        5.435503942853072                          0.10000000149011612                  
  3631                        6010.69      6571.21      160.99208760318606   11.704657843818882   1.3448011947009797   6.6020599913279625        4.138218242652964          0.29                  0.2186522484155252        1.0                    -1.1312655850717022     0.052266416135175575     0.14600905205221437      20.387863380757764      1353289.79569   154.23205012430088      6.6020599913279625                    4.1347369195003605                     0.29                              6.6020599913279625                        4.1347369195003605                         0.29                                 
  3638                        6662.14      6575.01      160.98476578630414   11.70469971145951    1.5006516707631372   9.105850674385144         5.153290579709327          0.21                  0.5751440798885626        1.0                    0.3430317780414178      0.7272198879997163       1.398657067174824        22.104706777814904      2889.08595942   0.0                     10.138302698166282                    5.549355080317544                      0.10000000149011612               10.138302698166282                        5.549355080317544                          0.10000000149011612                  
  3650                        6021.79      6579.18      160.99196284909132   11.704745560444534   1.7070148798489746   6.0                       5.000126635775743          0.31                  1.4796808358239728        1.0                    -1.31131437883937       -0.12917712318252939     0.26547026304125154      19.42783016943585       2091549.40308   236.8079097748484       6.0                                   4.996645312623141                      0.31                              6.0                                       4.996645312623141                          0.31                                 
  3660                        6225.45      6582.69      160.98967386089925   11.704784223471146   1.797537204877039    6.6020599913279625        4.497435973916488          0.38                  1.179245769213632         2.0                    -0.9826865002993834     -0.007289859039257607    0.45972689954556856      19.891765582718875      635271.840965   30.157322766889976      6.6020599913279625                    4.493954650763885                      0.38                              6.6020599913279625                        4.493954650763885                          0.38                                 
  3673                        6199.98      6586.87      160.98996012556813   11.704830223493595   1.7999388598653474   6.0                       4.893449575682302          0.35                  1.0706947591993603        2.0                    -1.3865608909704186     0.006405291511104139     0.35571153060518057      19.81416211838782       1093965.99764   164.30961594190467      6.0                                   4.8899682525297                        0.35000000000000003               6.0                                       4.8899682525297                            0.35000000000000003                  
  3697                        6424.3       6599.22      160.98743893337388   11.704966160510216   1.6839290707239971   8.133538908370218         5.285611872530085          0.45                  2.011836512972111         1.0                    -0.13909729123385617    0.5496193366995392       1.0584054907916745       20.8085734792041        9789.63064295   0.3307265744381863      9.637789829362228                     5.640957212824198                      0.05000000074505806               9.637789829362228                         5.640957212824198                          0.05000000074505806                  
  3705                        6172.15      6601.4       160.99027291652357   11.704990130393027   1.5771371470559727   6.477121254719663         4.605510439675385          0.46                  0.3702372495518493        1.0                    -1.09300726831016       0.05294875039014002      0.3733812961994971       20.42838798427031       759637.832771   218.8148130594572       6.477121254719663                     4.602029116522782                      0.46                              6.477121254719663                         4.602029116522782                          0.46                                 
  3712                        5533.71      6605.66      160.9974485206908    11.70503683326315    1.4635837132867875   8.260071387985075         5.260686682731106          0.51                  2.3232994792811748        1.0                    0.01173115383274137     0.6336112826469353       1.1482576660347057       21.26166952921387       2030.05317892   0.0                     10.138302698166282                    5.86281379553285                       0.07000000029802322               10.138302698166282                        5.86281379553285                           0.07000000029802322                  
  3723                        6088.24      6610.6       160.99121600573866   11.705091367930264   1.8696388931502863   8.133538908370218         5.2621816651872            0.38                  1.78823782630736          1.0                    -0.1657052818306326     0.37187250595203025      1.043284635122557        20.71330194252909       309234.315151   183.44312317162996      8.133538908370218                     5.258700342034597                      0.38                              8.133538908370218                         5.258700342034597                          0.38                                 
  3724                        6100.97      6611.61      160.99107292990195   11.705102485798667   1.5327555022033024   6.698970004336019         5.0780199054603345         0.91                  0.5049342979146939        1.0                    -0.33698178179944804    0.6461094403519283       1.0966634834952096       20.065734732394432      480636.783692   180.71464706000515      6.698970004336019                     5.0745385823077305                     0.91                              6.698970004336019                         5.0745385823077305                         0.91                                 
  3729                        6131.37      6614.59      160.99073125630878   11.705135287457576   1.6306701600460365   6.903089986991944         5.055517842818648          0.8200000000000001    0.907573258347428         1.0                    -0.41186926114229294    0.6384576329188043       1.5919088752190795       20.316903950092325      637531.089961   178.40272649190467      6.903089986991944                     5.052036519666043                      0.8200000000000001                6.903089986991944                         5.052036519666043                          0.8200000000000001                   
  3733                        8045.29      6616.19      160.9692201720836    11.705152402751049   1.6447465807235735   6.0                       3.8294752694155942         0.53                  0.0824892816446631        2.0                    -1.1550396580851476     0.23896573345594518      0.42453260865085696      22.982120583683308      113980.539391   3.942394279750603       6.0                                   3.825993946262984                      0.53                              6.0                                       3.825993946262984                          0.53                                 
  3752                        6037.31      6623.57      160.99178842487723   11.705234100241471   1.7628017128406288   9.011993114659257         5.378485253559284          0.0                   3.820160869108219         2.0                    -0.17154466852561967    0.6324211723497974       1.012591375845762        20.62503636618985       734188.094106   287.87024645539896      9.011993114659257                     5.375003930406684                      0.0                               9.011993114659257                         5.375003930406684                          0.0                                  
  3782                        6126.18      6634.63      160.99078959151842   11.70535583794443    1.3933356611290395   6.6020599913279625        4.989949169874646          0.74                  3.4109745681638413        1.0                    -0.7276016527152898     0.42684566976971894      0.7108327983726141       19.70960883710956       1482364.12823   252.6736234246413       6.6020599913279625                    4.986467846722043                      0.74                              6.6020599913279625                        4.986467846722043                          0.74                                 
  3812                        6132.46      6648.9       160.99071901112262   11.705512888237623   1.7759424737177314   6.477121254719663         5.001630794521509          0.64                  0.9761256808089344        2.0                    -0.9522753606947596     0.23586806566654772      0.5495646178448403       20.009076978639527      2753678.43341   257.73764152544754      6.477121254719663                     4.9981494713689045                     0.64                              6.477121254719663                         4.9981494713689045                         0.64                                 
  3815                        5674.3       6649.39      160.99586840699243   11.705518161334739   1.7682165528975176   8.198657086954423         4.898526735178009          0.48                  1.3194157259985873        1.0                    -0.02652782232183526    0.5887290185609935       1.135541206344545        21.967514132199376      2324.18995026   0.0                     10.138302698166282                    5.549312270589805                      0.03999999910593033               10.138302698166282                        5.549312270589805                          0.03999999910593033                  
  3818                        5767.2       6650.68      160.9948242768391    11.705532390188312   1.4213470171073277   9.07445071895459          4.8572890071507375         0.21                  0.39641439997532          1.0                    0.38297632699665485     0.9042243786096584       1.2545242833109747       22.590269993949853      3986.86031593   0.45970038924681156     10.138302698166282                    5.336021753514645                      0.10000000149011612               10.138302698166282                        5.336021753514645                          0.10000000149011612                  
  3821                        6140.69      6654.0       160.99062651253672   11.705569017878176   1.5219414179054631   6.477121254719663         5.5587440714156955         0.81                  0.775028181126227         1.0                    -0.7884979885865739     0.4121527821018134       0.806903372443962        19.15817888846892       2587158.84163   250.46218338630987      6.477121254719663                     5.555262748263092                      0.81                              6.477121254719663                         5.555262748263092                          0.81                                 
  3835                        6028.9       6664.95      160.9918829559641    11.70568950840349    1.6967430445431333   6.698970004336019         5.103768996702528          1.44                  1.0833658244452284        1.0                    0.45744607394066605     1.1971000201922912       1.7989952427552467       21.66815505240188       114162.535825   44.12895251694656       6.698970004336019                     5.100287673549918                      1.44                              6.698970004336019                         5.100287673549918                          1.44                                 
  3837                        4158.22      6665.42      161.01290809390645   11.705693529036791   1.362024368958798    7.977723605288848         3.59371466702146           0.16                  0.0054570767814483        1.0                    -0.444252287868224      0.23358540358849567      0.699147330060196        23.908730344955195      1073.74432994   1.345973546576066       7.977723605288848                     3.5902333438688396                     0.16                              7.977723605288848                         3.5902333438688396                         0.16                                 
  3838                        5271.24      6666.87      161.00039852705675   11.705710357179244   1.6062565960097095   6.0                       3.5120627345476887         0.2                   0.4061038002534118        2.0                    -1.4278226401041536     -0.1387967231913585      0.07714584881091469      22.73667130217612       25403.7949391   0.8724232142335502      6.0                                   3.5085814113950815                     0.2                               6.0                                       3.5085814113950815                         0.2                                  
  3845                        6489.92      6672.11      160.98670141255315   11.705768356660952   1.4545244712160894   7.690196080028514         4.174675482060291          0.74                  1.798934730525772         1.0                    0.44318956072315174     0.9217923530471595       1.500635046836166        23.887383499772447      8900.25139887   1.7776809270649279      10.138302698166282                    4.878969495879938                      0.10000000149011612               10.138302698166282                        4.878969495879938                          0.10000000149011612                  
  3859                        5015.34      6679.6       161.00327467314892   11.70585030588196    1.8500041342398732   6.0                       3.3293050495155097         0.33                  0.4985705825251864        2.0                    -1.3777173943090517     0.17624647814067984      0.1545481941125395       23.53144451346151       13706.6134882   3.3186072797191337      6.0                                   3.3258237263628936                     0.33                              6.0                                       3.3258237263628936                         0.33                                 
  3876                        8080.08      6691.25      160.96882910449338   11.70597845587937    1.431947031520875    6.903089986991944         2.5003533352418192         0.0                   3.526831475078657         1.0                    -1.5096575456238384     0.2407571964826687       0.3989627823408419       23.99277508809757       10797.9667334   -0.047797611409267825   6.903089986991944                     2.4968720120891947                     0.0                               6.903089986991944                         2.4968720120891947                         0.0                                  
  3892                        8356.03      6703.49      160.96572760578857   11.70611295614604    1.8558427794476628   8.667452952889954         3.79060438279062           0.01                  0.0047373286989353        1.0                    0.161869499007274       0.28954090404512556      0.6359070205443125       23.941814458678984      0.0             1.0E20                  8.667452952889954                     3.787123059637978                      0.01                              8.667452952889954                         3.787123059637978                          0.01                                 
  3908                        6771.01      6721.0       160.9835421500497    11.706306402137333   1.5568318572502708   9.011993114659257         4.407604719017293          0.0                   0.2030438296962784        1.0                    0.06411868011999644     0.5516801285766064       0.9392797635170922       23.01908765991736       1899.45913382   0.0                     9.011993114659257                     4.404123395864678                      0.0                               9.011993114659257                         4.404123395864678                          0.0                                  
  3920                        6368.87      6734.78      160.98806193422482   11.706458071097746   1.9676340462081088   9.38738982633873          4.862893343832589          0.03                  1.1202587295446702        1.0                    -0.0161775921691536     0.6675960108815993       1.3259737003277472       22.98382852300716       10931.4933228   2.6592048015867147      10.138302698166282                    5.230515854944488                      0.10000000149011612               10.138302698166282                        5.230515854944488                          0.10000000149011612                  
  3957                        4109.59      6767.1       161.01345476973404   11.706812523394015   1.467867556319769    7.690196080028514         3.906986134862459          0.11                  0.998830310711388         1.0                    -0.5839984153946496     0.1779246020760894       0.6649350911098715       22.54404630308948       981.490418123   0.0                     7.690196080028514                     3.903504811709848                      0.11                              7.690196080028514                         3.903504811709848                          0.11                                 
  3961                        5861.55      6773.76      160.9937638843251    11.706886982242857   1.4758884945740267   9.199755177253476         4.589330460975214          0.05                  0.4635684315525119        1.0                    0.16587021882869024     0.7950248135116311       1.07026709560051         23.15796490980661       4251.85981822   3.607174420044602       10.138302698166282                    5.111710900602131                      0.10000000149011612               10.138302698166282                        5.111710900602131                          0.10000000149011612                  
  3968                        5842.27      6779.36      160.99398058066603   11.706948607882795   1.455796830686495    8.292256071356476         4.699779979259038          0.49                  0.0077168147262448        1.0                    0.2383467317427801      0.5545134994363039       1.1777866571949716       22.66926360220454       4049.12530076   2.7793567596733912      10.138302698166282                    5.308785083362614                      0.07000000029802322               10.138302698166282                        5.308785083362614                          0.07000000029802322                  
  3988                        7572.1       6807.29      160.97453839555877   11.707255835661071   1.5015725004459262   6.0                       3.6728459731571315         0.64                  0.1542341039244517        1.0                    -1.069096800829037      0.3704141265360761       0.6070722012970009       23.73911899299276       39548.9457128   14.70823454335237       6.0                                   3.6693646500045065                     0.64                              6.0                                       3.6693646500045065                         0.64                                 
  3999                        4309.31      6816.31      161.01121009565856   11.707354307069265   1.4594694971249529   8.41664050733828          3.811583295675405          0.0                   1.209831274630912         2.0                    0.24642104984974722     0.24933564198477498      0.525277804490667        23.386402572038428      1377.5563408    1.385465191877074       8.41664050733828                      3.808101972522785                      0.0                               8.41664050733828                          3.808101972522785                          0.0                                  
  4018                        6266.65      6850.79      160.98921083103986   11.707734817429191   1.696559644743566    10.138302698166282        5.655042966939102          0.51                  2.4937305090359376        1.0                    -1.180237802348092      2.4004973743744245       1.9316412094820912       23.893821416290116      6007.30490674   2.929354252442066       10.138302698166282                    5.651561643786478                      0.51                              10.138302698166282                        4.845442654139462                          0.10000000149011612                  
  4024                        4682.58      6868.84      161.0070148190976    11.70793275646698    1.527629567856864    8.008600171761918         3.9138779865219773         0.19                  0.8967508660526037        2.0                    -0.3354773304381773     0.4204241925583503       0.6157857340212054       23.16856807853705       14041.7842984   0.974863928728665       8.008600171761918                     3.9103966633693554                     0.19                              8.008600171761918                         3.9103966633693554                         0.19                                 
  4030                        7706.42      6881.28      160.9730286839917    11.708070069608047   1.5962033537478182   8.103803720955957         4.796332333811343          0.46                  0.1473007129935263        1.0                    5.155651164479025E-4    0.5607616704496863       1.0803903955022918       22.025015016859683      1168.6858862    1.242982446850184       9.38738982633873                      5.03415152111634                       0.10000000149011612               9.38738982633873                          5.03415152111634                           0.10000000149011612                  
  4036                        4360.63      6890.03      161.0106333617492    11.708165685193745   1.3596475008103843   7.785329835010767         4.152536812635733          0.07                  1.3764779381468826        2.0                    -0.6413251418958907     0.26321165481927267      0.4998137305016499       21.87510435607023       3736.37860889   0.25058732802874517     7.785329835010767                     4.149055489483128                      0.07                              7.785329835010767                         4.149055489483128                          0.07                                 
  4052                        7549.73      6937.19      160.9747897591917    11.708685467658476   1.3991222107023638   7.633468455579586         3.4682767461546447         0.1                   1.2507129108844086        1.0                    -0.5861650144990662     0.1737966741629542       0.7103747411917887       23.520555730123096      7388.26710446   1.4213007789980339      7.633468455579586                     3.464795423002025                      0.1                               7.633468455579586                         3.464795423002025                          0.1                                  
  4054                        7333.83      6940.62      160.9772163496162    11.708723305842426   1.6040885545633743   6.0                       3.926347917561495          0.17                  0.2229929794938025        2.0                    -1.484543254022519      -0.13384344347192112     -0.048785664068979884    21.575708288373185      55522.8945069   0.42262157299362135     6.0                                   3.9228665944088896                     0.17                              6.0                                       3.9228665944088896                         0.17                                 
  4062                        4993.7       6949.87      161.00351807371732   11.708824763008389   1.693881983824391    6.778151250383644         2.5207508936955243         0.0                   0.461748954775191         2.0                    -1.2805759872521882     -0.02311225452072918     0.1801246481210157       23.556589805192974      2630.18749819   2.618614097697098       6.778151250383644                     2.5172695705429065                     0.0                               6.778151250383644                         2.5172695705429065                         0.0                                  
  4073                        7015.49      6956.98      160.9807943047174    11.708903450889789   1.5042140367129848   9.105850674385144         4.502128145807947          0.03                  0.5529339636312883        1.0                    -9.218595228510651E-4   0.6060562489461496       1.1482874805619652       23.14138908292218       1535.65126665   2.7373572797555217      10.138302698166282                    5.100778723793232                      0.05999999865889549               10.138302698166282                        5.100778723793232                          0.05999999865889549                  
  4079                        7881.69      6959.69      160.971058706088     11.708932915758092   1.6314286907836244   8.260071387985075         4.7286893430222685         0.2                   7.556424001065586         2.0                    -0.42246561925448134    0.23361772862937968      0.817841595832629        21.66400544347388       11177.2400012   4.505557333871288       8.260071387985075                     4.725208019869662                      0.2                               8.260071387985075                         4.725208019869662                          0.2                                  
  4091                        8280.91      6972.94      160.96657168883667   11.70907846268328    1.7413740052813598   8.103803720955957         3.7323044363709883         0.1                   0.3571582877149852        1.0                    -0.3078538042600556     0.11032874919161273      0.6846795096325842       23.58100372502393       4473.85785327   0.0                     8.103803720955957                     3.7288231132183673                     0.1                               8.103803720955957                         3.7288231132183673                         0.1                                  
  4098                        4700.93      6991.07      161.00680867451834   11.709277979928153   1.402166276080226    6.698970004336019         2.3984396338312637         0.03                  0.5725192110062437        2.0                    -1.0849718890010323     -0.01837395244120188     -0.36225811835490873     23.80613828897541       3683.08513909   0.13826502797694823     6.698970004336019                     2.3949583106786356                     0.03                              6.698970004336019                         2.3949583106786356                         0.03                                 
  4101                        6461.89      6998.26      160.98701645578876   11.70935781822195    1.6215091137800577   8.227886704613674         4.8567982236953045         0.46                  0.3557400946938731        1.0                    0.05934629464158192     0.5588294947074282       1.1078603320430922       22.05826201409588       2208.59525258   0.16523710068158823     10.138302698166282                    5.497070791075477                      0.029999999329447746              10.138302698166282                        5.497070791075477                          0.029999999329447746                 
  4106                        6051.83      7003.17      160.9916253064352    11.709411811903449   1.510931406219127    9.418798290590354         5.05997792159068           0.05                  0.2733889747288187        1.0                    0.09761610065966764     0.8352564930603457       1.2318212474778072       22.527058441698664      2689.88041244   0.08263313246151982     10.138302698166282                    5.370297336694175                      0.10000000149011612               10.138302698166282                        5.370297336694175                          0.10000000149011612                  
  4107                        4299.56      7006.27      161.0113198663198    11.709444912768104   1.24397235521212     6.477121254719663         3.183039847084267          0.21                  0.1884189897330989        2.0                    -1.408977526283799      0.022460593361518733     -0.1086760171900032      23.06193617497331       18981.095772    3.4285400976968217      6.477121254719663                     3.179558523931657                      0.21                              6.477121254719663                         3.179558523931657                          0.21                                 
  4112                        4813.42      7014.65      161.00554436684843   11.709537576777505   1.553552883326878    8.167317334748176         3.5409925076633635         0.04                  0.4680693715991355        2.0                    -0.538179254160557      0.36142683372989026      0.38870432712536385      23.795680007870647      2749.94083308   0.5579655773841733      8.167317334748176                     3.537511184510736                      0.04                              8.167317334748176                         3.537511184510736                          0.04                                 
  4119                        7539.65      7022.83      160.9749030127659    11.709627987998985   1.7312496267570836   6.0                       3.9624000403482786         0.08                  5.317116360819119         2.0                    -1.6043786733458916     -0.3216942096143569      0.13411519909477576      21.31806587088796       73174.8401101   1.649639272574854       6.0                                   3.9589187171956755                     0.08                              6.0                                       3.9589187171956755                         0.08                                 
  4120                        4601.41      7023.54      161.00792725186358   11.70963524968458    1.6824821949687228   6.778151250383644         2.892019573672859          0.11                  0.5500590290629865        2.0                    -1.0833676718942087     -0.05434729411737749     0.309872464206137        23.007883372588275      2030.3478709    -1.0612485963303353     6.778151250383644                     2.8885382505202473                     0.11                              6.778151250383644                         2.8885382505202473                         0.11                                 
  4126                        7240.29      7033.36      160.97826765480636   11.709743993292726   1.594674633174504    8.510545010206613         3.9298432504638234         0.19                  1.0445829953809218        2.0                    0.3596573453578067      0.1868283399016164       0.9902791598553335       23.97805912216714       1889.27402479   3.111012329830118       9.07445071895459                      4.022314729913624                      0.10000000149011612               9.07445071895459                          4.022314729913624                          0.10000000149011612                  
  4127                        4112.3       7033.55      161.01342459545356   11.709744956097314   1.3755276115078976   7.447158031342219         3.7466170219757777         0.13                  0.2203027072492021        1.0                    -0.8283740113042626     0.17636443761226062      0.8452999074830458       22.70377421704348       1240.25472616   0.0                     7.447158031342219                     3.743135698823168                      0.13                              7.447158031342219                         3.743135698823168                          0.13                                 
  4149                        4283.91      7046.24      161.01149580335513   11.70988478962632    1.6443496690510335   6.0                       3.60874220317926           0.12                  0.6257996151923944        2.0                    -1.5156699258646853     -0.1568042101848235      -0.030039009848422893    22.214694672427157      11605.4422345   0.19318781858668513     6.0                                   3.6052608800266546                     0.12                              6.0                                       3.6052608800266546                         0.12                                 
  4157                        4238.64      7054.08      161.01200462214285   11.709971028773067   1.5058400258690623   7.690196080028514         3.749863678809162          0.16                  0.9088754588421748        2.0                    -0.5160683048474723     0.2680098161215163       0.7046255004089126       23.077212051288964      4105.45570251   -0.15179757464880259    7.690196080028514                     3.74638235565655                       0.16                              7.690196080028514                         3.74638235565655                           0.16                                 
  4167                        4900.56      7071.03      161.00456500076677   11.710158132656183   1.3860631748772825   8.041392685158225         4.217567480738068          0.11                  0.8106122244996309        2.0                    -0.4665889417427316     0.096390147572599        0.6781890782149524       22.33923340161592       1378.11730836   0.1490032765596722      8.041392685158225                     4.214086157585456                      0.11                              8.041392685158225                         4.214086157585456                          0.11                                 
  4176                        4824.88      7092.87      161.0054156212166    11.710398439688701   1.5110606489463172   6.477121254719663         3.344153093466194          0.19                  0.0332751980658498        1.0                    -1.386120598402261      -0.05684427977409712     -0.04990502743441283     22.626057756792758      2805.62869848   -1.3101246015202677     6.477121254719663                     3.340671770313584                      0.19                              6.477121254719663                         3.340671770313584                          0.19                                 
  4195                        7312.66      7118.9       160.97745422345486   11.710685383825117   1.5132486645055236   6.0                       3.452529220904019          0.12                  1.7048311722394789        2.0                    -1.5173223521164694     -0.18534926958912834     0.07640376711383823      22.63684065566657       50191.4401198   3.887277427855315       6.0                                   3.4490478977514116                     0.12                              6.0                                       3.4490478977514116                         0.12                                 
  4203                        8182.52      7139.88      160.96767741167199   11.710915804624047   1.6773939014811945   8.103803720955957         3.8795573650932744         0.05                  0.3759582615711567        1.0                    -0.37207314542349224    0.09269065951041355      0.6077258465843407       23.04254963881054       475.542174161   0.0                     8.103803720955957                     3.876076041940663                      0.05                              8.103803720955957                         3.876076041940663                          0.05                                 
  4216                        5046.4       7166.88      161.0029258967579    11.711213112582563   1.529011222519731    6.698970004336019         2.973157186869414          0.23                  2.2200184476287954        2.0                    -0.6903144912795689     -0.046476237877865145    0.024990063005493113     23.080878002352016      2395.97102082   0.48628423762983336     6.698970004336019                     2.9696758637168017                     0.23                              6.698970004336019                         2.9696758637168017                         0.23                                 
  4225                        4670.08      7183.06      161.0071555684846    11.7113909117916     1.395988771684809    8.32221929473392          3.589499558728231          0.0                   0.0728456665454687        2.0                    -0.25293853723415083    0.15088348369187443      0.42759477692317915      23.85153107070387       1149.70889622   1.5475215142153405      8.32221929473392                      3.586018235575597                      0.0                               8.32221929473392                          3.586018235575597                          0.0                                  
  4227                        5042.84      7190.16      161.0029659246319    11.711469319622617   1.7239992157936628   6.903089986991944         2.9755494654963037         0.0                   1.5438552429819867        2.0                    -1.4280379835811239     0.0999225858626005       0.39365680221193955      22.810019457914045      2037.88214905   1.0581243086012335      6.903089986991944                     2.9720681423436925                     0.0                               6.903089986991944                         2.9720681423436925                         0.0                                  
  4230                        4318.7       7194.21      161.0111049264062    11.711513314966057   1.6498820229917834   6.903089986991944         3.1158212332110793         0.02                  0.6876446748672597        2.0                    -1.3108533332566878     0.11429416638832635      0.406124694301635        22.486240918699966      84317.5141082   2.5788722415195307      6.903089986991944                     3.112339910058467                      0.02                              6.903089986991944                         3.112339910058467                          0.02                                 
  4235                        7528.71      7203.88      160.97502588918366   11.711620548659958   1.9524700706072988   7.944482672150168         3.895974110692977          0.13                  0.4136200830062428        2.0                    -0.5885046055970413     0.1981556312195174       0.665375618217606        23.018340007785493      2842.94690357   0.23496967482037542     7.944482672150168                     3.892492787540354                      0.13                              7.944482672150168                         3.892492787540354                          0.13                                 
  4242                        5854.75      7216.44      160.99384043950872   11.71175891944571    1.614807054127804    9.38738982633873          4.880381191129685          0.24                  0.113415204391388         1.0                    0.16180284505158227     0.9977786829849649       1.4811501390171529       23.533227993563465      1295.85164405   0.0                     10.138302698166282                    4.995131334879                         0.10000000149011612               10.138302698166282                        4.995131334879                             0.10000000149011612                  
  4245                        5574.23      7236.46      160.99699336614316   11.711979154147436   1.6242798368897522   6.301029995663981         4.157975331452978          1.17                  1.1876274880235562        2.0                    -1.0034631771083582     1.0364993786238266       1.2423973499850653       23.96164764928589       1519.86030682   -0.15451802094203795    6.301029995663981                     4.14459928520562                       1.16                              10.075729399740899                        4.764322515837929                          0.10000000149011612                  
  4280                        7993.86      7294.58      160.96979775507162   11.712618495241745   1.7207327075515575   8.385606273598313         3.8668275206928646         0.1                   0.4302823087552709        2.0                    0.162883054607029       0.2694249048730626       0.6844716297967004       23.570521703880747      687.157076678   0.0                     8.385606273598313                     3.863346197540247                      0.1                               8.385606273598313                         3.863346197540247                          0.1                                  
  4321                        5897.37      7380.96      160.99336145420187   11.713569564964574   1.5907749402212898   9.825426117767822         5.686562403671935          0.03                  0.6418498388050637        1.0                    0.3743546418509034      0.8117512318507458       1.3670942517281475       21.771900621411145      877.664096362   0.0                     10.138302698166282                    5.638749352677993                      0.10000000149011612               10.138302698166282                        5.638749352677993                          0.10000000149011612                  
  4342                        7176.95      7420.63      160.97897944538815   11.714006134196424   1.4072714258953816   6.477121254719663         3.7491139588136084         0.52                  0.8584574308176582        2.0                    -1.153135730217965      0.25478049817666104      0.32363202985490247      22.682148022854182      25293.136615    7.494493959894442       6.477121254719663                     3.7456326356609906                     0.52                              6.477121254719663                         3.7456326356609906                         0.52                                 
  4359                        6706.54      7459.4       160.98426668118253   11.714432910739582   1.825965341342962    8.198657086954423         4.378312891047654          0.51                  0.6225441471544975        1.0                    0.31434695193200923     0.6641584383702615       1.1577693799121          23.34307818503705       1797.28601574   1.017301659443678       10.138302698166282                    5.0507358533947535                     0.09000000357627869               10.138302698166282                        5.0507358533947535                         0.09000000357627869                  
  4369                        4925.32      7486.82      161.00428700376568   11.714734149316609   1.4096983166700892   7.8512583487190755        3.4619453074456543         0.0                   0.9973528999903358        2.0                    -0.5296769057534014     -4.950483183918664E-4    0.3600221718645109       23.54872334404564       1789.36383432   0.5618186503969577      7.8512583487190755                    3.4584639842930303                     0.0                               7.8512583487190755                        3.4584639842930303                         0.0                                  
  4374                        4753.07      7490.66      161.0062230397822    11.714776285280935   1.7698779159565028   7.8512583487190755        4.540950279332996          0.1                   0.1164391677855782        2.0                    -0.6387718653910319     0.14927163521240772      0.6447393499933192       21.2094262303812        1269.94056027   0.26729150662650597     7.8512583487190755                    4.537468956180392                      0.1                               7.8512583487190755                        4.537468956180392                          0.1                                  
  4376                        4898.57      7490.81      161.00458766777504   11.714778042862003   1.5192066506368145   9.700270937356438         5.6280751674401195         0.3                   1.1386789874014749        1.0                    0.07627087931854604     1.2451447632065857       1.5995215970273797       22.46521904798398       2051.10126053   -0.23074043690935203    10.138302698166282                    5.350776501941049                      0.10000000149011612               10.138302698166282                        5.350776501941049                          0.10000000149011612                  
  4383                        6557.62      7520.78      160.9859404894748    11.715108440338652   1.5185759170522597   8.41664050733828          4.341500124417243          0.42                  0.1130869659276194        1.0                    0.18298486814971682     0.5784125391361705       1.120918589461784        23.45820450516932       1035.60405037   1.089019552076986       10.138302698166282                    4.95833075998087                       0.05000000074505806               10.138302698166282                        4.95833075998087                           0.05000000074505806                  
  4384                        4952.7       7523.22      161.0039792867904    11.715134770216      1.595851793855385    6.698970004336019         3.2583851485832787         0.48                  1.0289423469350631        2.0                    -0.7194342316290374     0.13734378633967026      0.5777480130805266       23.27897119785361       2956.87782144   2.3275152344365213      6.698970004336019                     3.2549038254306657                     0.48                              6.698970004336019                         3.2549038254306657                         0.48                                 
  4402                        4982.86      7570.96      161.00364033024061   11.715660195619632   1.509059356833559    6.845098040014257         3.32720750948372           0.17                  0.5215472858704213        1.0                    -0.9519013125720797     0.020317730503279563     0.4864807630644812       22.27799259275832       2499.20916977   -0.33197375276229246    6.845098040014257                     3.323726186331114                      0.17                              6.845098040014257                         3.323726186331114                          0.17                                 
  4404                        8319.12      7579.13      160.96614173674854   11.715749889429272   1.5529086663568712   6.954242509439325         3.6910065593573673         0.04                  1.368041513433132         1.0                    -1.295659962057858      0.016882968403336918     0.8874627351914803       21.548843338775104      3657.57342187   1.0E20                  6.954242509439325                     3.687525236204763                      0.04                              6.954242509439325                         3.687525236204763                          0.04                                 
  4407                        8236.11      7580.81      160.96707474379508   11.715768443466875   1.4706879072321533   6.0                       4.180496619726437          0.31                  1.7245353171848858        2.0                    -1.4142077822476828     0.053247216606457926     0.28074880666363455      21.435134126166368      107902.982986   0.0                     6.0                                   4.177015296573832                      0.31                              6.0                                       4.177015296573832                          0.31                                 
  4422                        5532.24      7606.17      160.9974654750569    11.716048000300342   1.3750912760234288   6.477121254719663         3.1816086975561313         0.17                  0.0673495516947539        2.0                    -1.4492487504723428     -0.06958266442530459     -0.11346644051771548     22.96758259495421       12586.670904    2.714099960969599       6.477121254719663                     3.1781273744035183                     0.17                              6.477121254719663                         3.1781273744035183                         0.17                                 
  4424                        5298.03      7618.4       161.00009793720426   11.71618248688752    1.4575079159423976   8.008600171761918         4.419686562998723          0.44                  0.189289649039847         1.0                    -0.21285809246928977    0.5218712380833779       1.06477054978901         22.79147283700455       1227.76512956   1.306843395418333       9.324899497052314                     4.656323514346664                      0.07999999821186066               9.324899497052314                         4.656323514346664                          0.07999999821186066                  
  4437                        5255.56      7638.84      161.0005752998435    11.716407417648616   1.5707467683527143   8.103803720955957         3.466117576306759          0.0                   0.7794308584481787        2.0                    -0.653288134212108      0.2568171505037604       0.2620264067195244       23.780337062829773      1269.99916644   5.151131036592355       8.103803720955957                     3.4626362531541206                     0.0                               8.103803720955957                         3.4626362531541206                         0.0                                  
  4449                        5073.87      7655.28      161.0026174582418    11.716588242633405   1.592087877068991    8.385606273598313         3.933686258650183          0.0                   0.271418151826543         2.0                    -0.1300471429360961     0.11782566695562124      0.5047482593904924       23.08359447649594       18426.3098782   1.7973578026123451      8.385606273598313                     3.93020493549757                       0.0                               8.385606273598313                         3.93020493549757                           0.0                                  
  4459                        4422.34      7669.86      161.00994050242147   11.716748203325338   1.5674122142408995   6.0                       4.020892708124175          0.24                  0.1583391309680125        2.0                    -1.4399521417213812     -0.034839264472079634    0.03634930147287463      21.554148238542048      17734.7564037   2.5474515742812245      6.0                                   4.01741138497157                       0.24                              6.0                                       4.01741138497157                           0.24                                 
  4460                        6870.92      7669.96      160.98241907122258   11.716750219461156   1.520655278884982    6.698970004336019         3.1543170805387337         0.3                   2.276576188839399         2.0                    -0.7724630097350556     0.2553277175848514       0.09494368756572058      22.77135378999395       2190.54794948   3.288870952354861       6.698970004336019                     3.1508357573861114                     0.3                               6.698970004336019                         3.1508357573861114                         0.3                                  
  4486                        5422.83      7750.85      160.99869528282284   11.717640234857742   1.4386321063427      7.944482672150168         3.619669099075616          0.05                  0.1714933855834997        1.0                    -0.5917194044816263     0.08070332057076612      0.5851093195210382       23.4667704077938        1147.75219361   0.7519380760717977      7.944482672150168                     3.616187775922993                      0.05                              7.944482672150168                         3.616187775922993                          0.05                                 
  4498                        6588.07      7776.44      160.98559823092606   11.71792211940963    1.522333974232904    7.0                       3.413210070020579          0.19                  0.7618810955342158        2.0                    -1.0721891905148375     0.12603840810679756      1.1613754205693816       22.93990930398916       3164.32364659   0.01902027748479363     7.0                                   3.4097287468679727                     0.19                              7.6020599913279625                        3.749486154106974                          0.10000000149011612                  
  4508                        6863.75      7825.81      160.9824996348665    11.718465436252828   1.3627184247923454   6.954242509439325         3.7820112451602084         0.02                  3.0567017667192062        2.0                    -1.3787966510795258     -0.04254715856198743     0.9626132250084005       21.317992624890337      1493.05059863   -0.4689556765339705     6.954242509439325                     3.778529922007605                      0.02                              6.698970004336019                         3.740000277222589                          0.10000000149011612                  
  4526                        8049.99      7870.03      160.9691664783703    11.718951603849618   1.6139377585432375   6.903089986991944         2.80076219869708           0.04                  0.3888470732173046        2.0                    -1.255394045464989      0.08807787215395635      0.4247466161586715       23.352440557171857      8121.69590857   0.0                     6.903089986991944                     2.7972808755444567                     0.04                              6.903089986991944                         2.7972808755444567                         0.04                                 
  4551                        5280.43      7930.15      161.0002959263339    11.71961345899571    1.6121073794497056   8.071882007306126         3.388974299782583          0.0                   3.687122379984904         1.0                    -0.142984311535173      -0.03033480141442979     -0.038990924891290746    23.93822483396795       2231.74848645   0.46165994518654274     8.071882007306126                     3.3854929766299517                     0.0                               8.071882007306126                         3.3854929766299517                         0.0                                  
  4554                        5777.64      7937.9       160.9947073539832    11.719698963644774   1.574708353787191    6.698970004336019         3.6079413061626617         0.34                  1.364245808046238         1.0                    -0.70505115720173       -0.021324219410480794    0.3819152376778092       21.94662589452908       1247.17831231   0.022052185682565992    6.698970004336019                     3.604459983010054                      0.34                              6.698970004336019                         3.604459983010054                          0.34                                 
  4568                        7785.82      7975.04      160.97213564673396   11.720107461355138   1.927665175652475    8.41664050733828          4.275224782745446          0.33                  0.0662003535260669        1.0                    0.20857520506027427     0.44634756214569293      1.028656373621093        23.354444797570167      944.831922066   2.257096882492604       9.262213705476416                     4.392554812795568                      0.10000000149011612               9.262213705476416                         4.392554812795568                          0.10000000149011612                  
  4580                        6662.24      8011.43      160.9847645578735    11.72050831047892    1.37131845825897     6.0                       3.4009897055258853         0.13                  0.7604551814726099        2.0                    -1.5783664228135699     -0.16435563001464004     0.008285875218255967     22.78587198006052       23724.742002    2.265378573153703       6.0                                   3.3975083823732772                     0.13                              6.0                                       3.3975083823732772                         0.13                                 
  4582                        5280.03      8012.57      161.0003004672162    11.72052053651462    1.5343649858409072   6.778151250383644         3.0973421494446955         0.5                   0.6456770485269707        2.0                    -0.5766271341291258     0.4801574750912643       0.7582474935017451       23.688795826956863      1062.73650496   -0.4426796457176929     6.778151250383644                     3.093860826292075                      0.5                               6.778151250383644                         3.093860826292075                          0.5                                  
  4597                        5654.24      8025.49      160.99609438726117   11.720662897699615   1.5239137539347625   7.690196080028514         3.5538736221489584         0.04                  0.3051120031361464        2.0                    -0.7201344291314591     0.018986797229839425     0.63454687827711         23.25393739544774       14434.1428501   5.817924453154962       7.690196080028514                     3.5503922989963455                     0.04                              7.690196080028514                         3.5503922989963455                         0.04                                 
  4606                        6862.39      8045.01      160.98251488546143   11.720877853907375   1.7635575949760145   8.48000694295715          4.02973305984761           0.03                  0.3079028407082432        1.0                    0.12029572468037131     0.30526054416076676      0.5779922664373771       23.027482343997445      1723.69253622   2.9647493456837215      8.48000694295715                      4.026251736694995                      0.03                              8.48000694295715                          4.026251736694995                          0.03                                 
  4612                        4837.81      8086.89      161.00527103300934   11.72133818983807    1.603428281276534    8.071882007306126         3.678511276626776          0.16                  0.7043876379782554        2.0                    -0.5727867036154421     0.25900274362300024      0.6410153819012265       23.823831936914         420.793821769   1.259526906551163       8.071882007306126                     3.6750299534741595                     0.16                              8.071882007306126                         3.6750299534741595                         0.16                                 
  4614                        6527.06      8095.15      160.98628396718877   11.72142970108769    1.7015046201938575   8.886490725172482         4.039376589674481          0.0                   1.0673083906632594        1.0                    -0.26626949639805986    0.6222900563647933       0.6772539886475997       23.63471040508539       4268.97098562   5.112696002029236       8.886490725172482                     4.035895266521852                      0.0                               8.886490725172482                         4.035895266521852                          0.0                                  
  4636                        6199.52      8133.7       160.98996550307308   11.721853945615404   1.3838865927689967   6.0                       3.945610422322997          0.18                  0.3246064453099268        2.0                    -1.4988005902662884     -0.08089037221941098     0.009820406682248262     21.56196589301122       39324.9921738   5.730590248154549       6.0                                   3.942129099170394                      0.18                              6.0                                       3.942129099170394                          0.18                                 
  4650                        5652.22      8173.84      160.99611714807662   11.722295570828186   1.2680328723853531   6.0                       4.833638677712468          0.15                  0.8223210989398905        2.0                    -1.5505287992505252     -0.11196572664171        0.007858339950306714     19.262148225065147      158837.564526   5.406896011136089       6.0                                   4.830157354559866                      0.15                              6.0                                       4.830157354559866                          0.15                                 
  4661                        5650.78      8186.67      160.99613333851215   11.722436771543585   1.4473074025885475   6.0                       4.750161744510243          0.27                  0.0907460910558617        2.0                    -1.3708715922179167     -0.025773603394572575    0.11081982118042788      19.844912859299143      122006.915585   4.841136120109904       6.0                                   4.74668042135764                       0.27                              6.0                                       4.74668042135764                           0.27                                 
  4701                        5932.98      8305.17      160.9929614453096    11.723741017219767   1.678484978033128    7.477121254719663         3.5326285633856918         0.13                  0.3054558960804699        2.0                    -0.8509829697358668     0.0989482711063836       0.8498602121338976       23.323752793096027      1532.72845157   0.7484983617452283      7.477121254719663                     3.5291472402330735                     0.13                              7.477121254719663                         3.5291472402330735                         0.13                                 
  4706                        6968.16      8336.56      160.9813259780491    11.724086503759171   1.851618337913248    6.778151250383644         2.996399891441233          0.21                  0.7622743063485188        2.0                    -0.8764901078911222     -0.01990687161752902     0.49957624061495665      23.094368436989388      884.902341421   -1.234443297973087      6.778151250383644                     2.992918568288624                      0.21                              6.778151250383644                         2.992918568288624                          0.21                                 
  4713                        5413.24      8349.41      160.9988033630765    11.72422771446482    1.7108681164466997   7.913813852383717         4.139248471481807          0.09                  0.3049453776003339        2.0                    -0.6102541798752519     0.13963750301148892      0.6309584355389504       22.255512995011895      3091.93459775   1.753609882380573       7.913813852383717                     4.135767148329201                      0.09                              7.913813852383717                         4.135767148329201                          0.09                                 
  4743                        5946.14      8512.31      160.9928135776814    11.726020710728285   1.7639242722677364   8.041392685158225         4.202727456159774          0.0                   0.1850011482546302        2.0                    -0.5429744501889822     0.09514684914203997      0.39987414113262076      21.95032854893182       807.601688389   0.0                     8.041392685158225                     4.1992461330071675                     0.0                               8.041392685158225                         4.1992461330071675                         0.0                                  
  4752                        5781.58      8533.37      160.9946632600175    11.72625244177411    1.4453330238280373   6.6020599913279625        3.453446643378928          0.74                  3.457295463639097         2.0                    -0.716253897356669      0.15382791271684226      0.982582978301668        23.710652073679068      28545.2971062   2.8794434290961317      6.6020599913279625                    3.449965320226304                      0.74                              9.04336227802113                          4.0040247071556845                         0.0                                  
  4762                        6099.91      8608.04      160.99108520018459   11.727074304452227   1.7751386328602148   6.778151250383644         3.06854154424057           0.15                  0.3751501940122457        2.0                    -0.964345621320323      -0.02004513198950164     0.3109941518382122       22.676160305218385      1220.83091266   1.0E20                  6.778151250383644                     3.0650602210879643                     0.15                              6.778151250383644                         3.0650602210879643                         0.15                                 

